The Araucaria Project. The Distance to the Local Group Galaxy WLM from Cepheid Variables discovered in a Wide-Field Imaging Survey

We have conducted an extensive wide-field imaging survey for Cepheid variables in the Local Group irregular galaxy WLM. From data obtained on 101 nights, we have discovered 60 Cepheids which include 14 of the 15 Cepheid variables previously detected by Sandage and Carlson. Down to a period of 3 days, our Cepheid survey in WLM should be practically complete. Importantly, we have found for the first time a long-period Cepheid (P=54.2 days) in this galaxy, alleviating the puzzle that WLM with its many blue, massive stars does not contain Cepheids with periods longer than about 10 days. Our data define tight period-luminosity relations in V, I and the reddening-free Wesenheit magnitude ${\rm W}_{\rm I}$ which are all extremely well fit by the corresponding slopes of the LMC Cepheid PL relation, suggesting no change of the PL relation slope down to a Cepheid metal abundance of about -1.0 dex, in agreement with other recent studies. We derive a true distance modulus to WLM of 25.144 $\pm$0.03 (r) $\pm$0.07 (s) mag from our data, in good agreement with the earlier 24.92 $\pm$ 0.21 mag determination of Lee, Freedman and Madore (1993a) from Cepheid variables. The quoted value of the systematic uncertainty does not include the contribution from the LMC distance which we have assumed to be 18.50 mag, as in the previous papers in our project.

==> tab1.txt <==
cep001 V 2859.767260  18.992   0.011
cep001 V 2870.773910  19.139   0.010
cep001 V 2877.719380  19.311   0.011
cep001 V 2884.726910  19.531   0.011
cep001 V 2902.671760  18.838   0.007
cep001 V 2906.700510  18.876   0.008
cep001 V 2910.673090  18.946   0.010
cep001 V 2915.629040  19.010   0.012
cep001 V 2930.643450  19.237   0.011
cep001 V 2934.624860  19.378   0.011
cep001 V 2942.576190  19.560   0.014
cep001 V 2950.543020  18.961   0.019
cep001 V 2954.584470  18.837   0.014
cep001 V 2959.548090  18.884   0.007
cep001 V 2963.554610  18.947   0.010
cep001 V 2966.523340  18.979   0.010
cep001 V 2968.541650  19.018   0.011
cep001 V 2971.552980  19.051   0.010
cep001 V 2972.535090  19.053   0.011
cep001 V 2973.555780  19.058   0.012
cep001 V 2987.578590  19.330   0.013
cep001 V 2991.533770  19.504   0.019
cep001 V 2996.539400  19.541   0.017
cep001 V 3004.579210  18.958   0.015
cep001 V 3004.591210  18.997   0.016
cep001 I 2859.779310  18.019   0.006
cep001 I 2862.804800  18.046   0.009
cep001 I 2870.785960  18.106   0.007
cep001 I 2877.731430  18.178   0.007
cep001 I 2884.738960  18.353   0.007
cep001 I 2902.683810  18.036   0.007
cep001 I 2906.712570  18.016   0.005
cep001 I 2910.685130  18.008   0.008
cep001 I 2915.641070  18.055   0.007
cep001 I 2930.657260  18.174   0.009
cep001 I 2934.636920  18.252   0.008
cep001 I 2942.588210  18.425   0.009
cep001 I 2950.555060  18.133   0.012
cep001 I 2954.596490  18.070   0.010
cep001 I 2959.588110  18.069   0.007
cep001 I 2963.566640  18.048   0.009
cep001 I 2966.531900  18.021   0.007
cep001 I 2968.553700  18.046   0.009
cep001 I 2971.565040  18.050   0.007
cep001 I 2972.547100  18.052   0.008
cep001 I 2973.567800  18.041   0.008
cep001 I 2987.590620  18.196   0.008
cep001 I 2991.545800  18.274   0.012
cep001 I 2996.552810  18.386   0.012
cep002 V 2859.767260  20.943   0.049
cep002 V 2870.773910  21.056   0.036
cep002 V 2877.719380  20.976   0.034
cep002 V 2884.726910  21.340   0.036
cep002 V 2902.671760  21.170   0.032
cep002 V 2906.700510  21.132   0.035
cep002 V 2910.673090  20.949   0.040
cep002 V 2915.629040  21.401   0.078
cep002 V 2930.643450  20.915   0.034
cep002 V 2934.624860  21.214   0.037
cep002 V 2942.576190  20.961   0.036
cep002 V 2950.543020  20.886   0.092
cep002 V 2954.584470  21.210   0.107
cep002 V 2959.548090  20.988   0.037
cep002 V 2963.554610  21.107   0.047
cep002 V 2966.523340  21.287   0.059
cep002 V 2968.541650  21.122   0.051
cep002 V 2971.552980  20.867   0.038
cep002 V 2972.535090  20.978   0.048
cep002 V 2973.555780  20.984   0.051
cep002 V 2991.533770  21.109   0.072
cep002 V 2996.539400  21.169   0.062
cep002 V 3004.579210  21.089   0.092
cep002 V 3004.591210  20.918   0.080
cep002 I 2859.779310  20.236   0.037
cep002 I 2862.804800  20.474   0.075
cep002 I 2870.785960  20.277   0.039
cep002 I 2877.731430  20.302   0.041
cep002 I 2884.738960  20.424   0.034
cep002 I 2902.683810  20.345   0.046
cep002 I 2906.712570  20.463   0.038
cep002 I 2910.685130  20.170   0.049
cep002 I 2915.641070  20.456   0.056
cep002 I 2930.657260  20.274   0.051
cep002 I 2934.636920  20.341   0.043
cep002 I 2942.588210  20.249   0.043
cep002 I 2950.555060  20.210   0.074
cep002 I 2954.596490  20.428   0.076
cep002 I 2959.588110  20.719   0.064
cep002 I 2963.566640  20.239   0.060
cep002 I 2966.531900  20.587   0.059
cep002 I 2968.553700  20.419   0.072
cep002 I 2971.565040  20.115   0.039
cep002 I 2972.547100  20.184   0.053
cep002 I 2973.567800  20.138   0.050
cep002 I 2987.590620  20.432   0.056
cep002 I 2991.545800  20.262   0.070
cep002 I 2996.552810  20.256   0.061
cep003 V 2859.767260  20.896   0.053
cep003 V 2870.773910  20.951   0.037
cep003 V 2877.719380  20.830   0.033
cep003 V 2884.726910  21.339   0.040
cep003 V 2902.671760  20.981   0.031
cep003 V 2906.700510  21.136   0.038
cep003 V 2910.673090  20.674   0.035
cep003 V 2915.629040  21.233   0.073
cep003 V 2930.643450  20.716   0.032
cep003 V 2934.624860  21.049   0.036
cep003 V 2942.576190  20.814   0.035
cep003 V 2950.543020  20.735   0.094
cep003 V 2954.584470  21.003   0.097
cep003 V 2959.548090  20.857   0.037
cep003 V 2963.554610  20.868   0.042
cep003 V 2966.523340  21.253   0.063
cep003 V 2968.541650  21.157   0.056
cep003 V 2971.552980  20.816   0.040
cep003 V 2972.535090  20.717   0.042
cep003 V 2973.555780  20.831   0.049
cep003 V 2987.578590  21.140   0.056
cep003 V 2991.533770  20.836   0.062
cep003 V 2996.539400  21.126   0.067
cep003 V 3004.579210  21.040   0.099
cep003 I 2859.779310  20.133   0.034
cep003 I 2862.804800  20.357   0.067
cep003 I 2870.785960  20.163   0.035
cep003 I 2877.731430  20.244   0.039
cep003 I 2884.738960  20.473   0.035
cep003 I 2902.683810  20.194   0.041
cep003 I 2906.712570  20.347   0.034
cep003 I 2910.685130  20.048   0.044
cep003 I 2915.641070  20.396   0.054
cep003 I 2930.657260  20.070   0.043
cep003 I 2934.636920  20.257   0.040
cep003 I 2942.588210  20.087   0.038
cep003 I 2950.555060  20.264   0.079
cep003 I 2954.596490  20.238   0.065
cep003 I 2959.588110  20.364   0.051
cep003 I 2966.531900  20.312   0.047
cep003 I 2968.553700  20.335   0.068
cep003 I 2971.565040  20.115   0.040
cep003 I 2972.547100  20.054   0.048
cep003 I 2973.567800  20.045   0.048
cep003 I 2987.590620  20.386   0.054
cep003 I 2991.545800  20.211   0.068
cep003 I 2996.552810  20.212   0.060
cep004 V 2859.767260  21.358   0.064
cep004 V 2870.773910  21.563   0.052
cep004 V 2877.719380  21.135   0.036
cep004 V 2884.726910  21.280   0.031
cep004 V 2902.671760  21.434   0.037
cep004 V 2906.700510  20.973   0.028
cep004 V 2910.673090  21.315   0.048
cep004 V 2915.629040  21.438   0.072
cep004 V 2930.643450  21.315   0.042
cep004 V 2934.624860  21.309   0.037
cep004 V 2942.576190  21.385   0.047
cep004 V 2950.543020  21.086   0.105
cep004 V 2959.548090  21.154   0.038
cep004 V 2963.554610  21.564   0.061
cep004 V 2966.523340  21.346   0.057
cep004 V 2968.541650  21.193   0.049
cep004 V 2971.552980  21.214   0.044
cep004 V 2972.535090  21.337   0.058
cep004 V 2973.555780  21.431   0.067
cep004 V 2987.578590  21.226   0.049
cep004 V 2991.533770  21.141   0.064
cep004 V 2996.539400  21.464   0.071
cep004 V 3004.579210  21.422   0.113
cep004 V 3004.591210  21.454   0.117
cep004 I 2859.779310  20.449   0.042
cep004 I 2862.804800  20.574   0.076
cep004 I 2870.785960  20.488   0.044
cep004 I 2877.731430  20.341   0.040
cep004 I 2884.738960  20.455   0.032
cep004 I 2902.683810  20.419   0.045
cep004 I 2906.712570  20.343   0.032
cep004 I 2910.685130  20.419   0.058
cep004 I 2915.641070  20.414   0.050
cep004 I 2930.657260  20.474   0.057
cep004 I 2934.636920  20.509   0.046
cep004 I 2942.588210  20.465   0.049
cep004 I 2950.555060  20.357   0.074
cep004 I 2954.596490  20.585   0.080
cep004 I 2959.588110  20.155   0.035
cep004 I 2963.566640  20.571   0.075
cep004 I 2966.531900  20.562   0.054
cep004 I 2968.553700  20.254   0.058
cep004 I 2971.565040  20.352   0.044
cep004 I 2972.547100  20.401   0.059
cep004 I 2973.567800  20.603   0.067
cep004 I 2987.590620  20.555   0.058
cep004 I 2991.545800  20.370   0.071
cep005 V 2870.773910  21.081   0.037
cep005 V 2884.726910  21.606   0.044
cep005 V 2902.671760  21.690   0.050
cep005 V 2906.700510  20.939   0.030
cep005 V 2910.673090  21.554   0.066
cep005 V 2915.629040  20.977   0.054
cep005 V 2930.643450  20.921   0.034
cep005 V 2934.624860  21.295   0.040
cep005 V 2942.576190  21.178   0.043
cep005 V 2950.543020  21.050   0.107
cep005 V 2954.584470  21.519   0.142
cep005 V 2959.548090  21.187   0.044
cep005 V 2966.523340  21.112   0.051
cep005 V 2968.541650  21.073   0.048
cep005 V 2971.552980  21.635   0.072
cep005 V 2972.535090  21.448   0.072
cep005 V 2973.555780  21.145   0.058
cep005 V 2987.578590  21.502   0.069
cep005 V 2991.533770  20.842   0.056
cep005 V 2996.539400  21.336   0.072
cep005 V 3004.579210  21.130   0.096
cep005 I 2859.779310  20.539   0.048
cep005 I 2862.804800  20.285   0.063
cep005 I 2870.785960  20.271   0.039
cep005 I 2877.731430  20.366   0.044
cep005 I 2884.738960  20.719   0.043
cep005 I 2902.683810  20.830   0.071
cep005 I 2906.712570  20.255   0.032
cep005 I 2910.685130  20.804   0.087
cep005 I 2915.641070  20.252   0.047
cep005 I 2930.657260  20.297   0.052
cep005 I 2934.636920  20.544   0.051
cep005 I 2942.588210  20.368   0.048
cep005 I 2950.555060  20.409   0.088
cep005 I 2954.596490  20.632   0.091
cep005 I 2959.588110  20.505   0.053
cep005 I 2963.566640  20.979   0.116
cep005 I 2966.531900  20.410   0.051
cep005 I 2968.553700  20.356   0.068
cep005 I 2971.565040  20.744   0.068
cep005 I 2972.547100  20.721   0.086
cep005 I 2973.567800  20.473   0.067
cep005 I 2987.590620  20.631   0.066
cep005 I 2991.545800  20.347   0.075
cep005 I 2996.552810  20.731   0.094
cep006 V 2859.767260  21.371   0.073
cep006 V 2870.773910  21.493   0.052
cep006 V 2877.719380  21.716   0.062
cep006 V 2884.726910  21.454   0.039
cep006 V 2902.671760  21.570   0.046
cep006 V 2906.700510  21.235   0.038
cep006 V 2910.673090  21.598   0.068
cep006 V 2915.629040  21.166   0.064
cep006 V 2930.643450  21.165   0.041
cep006 V 2934.624860  21.561   0.049
cep006 V 2942.576190  21.650   0.065
cep006 V 2950.543020  21.382   0.144
cep006 V 2959.548090  21.569   0.060
cep006 V 2963.554610  21.247   0.052
cep006 V 2966.523340  21.585   0.077
cep006 V 2968.541650  21.417   0.065
cep006 V 2971.552980  21.227   0.050
cep006 V 2972.535090  21.374   0.067
cep006 V 2973.555780  21.528   0.082
cep006 V 2987.578590  21.156   0.051
cep006 V 2991.533770  21.574   0.108
cep006 V 3004.579210  21.225   0.104
cep006 V 3004.591210  21.269   0.110
cep006 I 2859.779310  20.657   0.053
cep006 I 2862.804800  20.748   0.095
cep006 I 2870.785960  20.750   0.058
cep006 I 2877.731430  20.736   0.060
cep006 I 2884.738960  20.668   0.041
cep006 I 2902.683810  20.865   0.073
cep006 I 2906.712570  20.502   0.039
cep006 I 2910.685130  20.807   0.087
cep006 I 2915.641070  20.527   0.060
cep006 I 2930.657260  20.389   0.056
cep006 I 2934.636920  20.773   0.062
cep006 I 2942.588210  20.854   0.074
cep006 I 2950.555060  20.697   0.115
cep006 I 2954.596490  20.540   0.083
cep006 I 2959.588110  20.754   0.065
cep006 I 2963.566640  20.532   0.077
cep006 I 2966.531900  20.775   0.070
cep006 I 2968.553700  20.769   0.098
cep006 I 2971.565040  20.533   0.056
cep006 I 2972.547100  20.550   0.072
cep006 I 2973.567800  20.444   0.064
cep006 I 2987.590620  20.350   0.051
cep006 I 2991.545800  21.016   0.138
cep006 I 2996.552810  20.578   0.081
cep007 V 2859.767260  21.325   0.060
cep007 V 2870.773910  21.229   0.038
cep007 V 2877.719380  21.168   0.035
cep007 V 2884.726910  21.407   0.034
cep007 V 2902.671760  21.163   0.029
cep007 V 2906.700510  21.448   0.040
cep007 V 2910.673090  21.218   0.044
cep007 V 2915.629040  21.508   0.075
cep007 V 2930.643450  21.411   0.045
cep007 V 2934.624860  21.177   0.032
cep007 V 2942.576190  21.239   0.040
cep007 V 2950.543020  21.050   0.097
cep007 V 2954.584470  21.403   0.110
cep007 V 2959.548090  21.237   0.039
cep007 V 2963.554610  21.502   0.057
cep007 V 2966.523340  21.226   0.050
cep007 V 2968.541650  21.249   0.050
cep007 V 2971.552980  21.411   0.051
cep007 V 2972.535090  21.505   0.065
cep007 V 2973.555780  21.437   0.065
cep007 V 2987.578590  21.425   0.057
cep007 V 2991.533770  21.218   0.067
cep007 V 2996.539400  21.469   0.070
cep007 V 3004.579210  21.575   0.126
cep007 I 2859.779310  20.853   0.062
cep007 I 2862.804800  20.527   0.074
cep007 I 2870.785960  20.584   0.050
cep007 I 2877.731430  20.518   0.048
cep007 I 2884.738960  20.598   0.038
cep007 I 2902.683810  20.573   0.054
cep007 I 2906.712570  20.807   0.049
cep007 I 2910.685130  20.459   0.061
cep007 I 2915.641070  20.705   0.067
cep007 I 2930.657260  20.826   0.080
cep007 I 2934.636920  20.536   0.049
cep007 I 2942.588210  20.558   0.055
cep007 I 2950.555060  20.659   0.100
cep007 I 2954.596490  20.525   0.078
cep007 I 2959.588110  20.624   0.055
cep007 I 2963.566640  20.628   0.079
cep007 I 2966.531900  20.593   0.057
cep007 I 2968.553700  20.529   0.075
cep007 I 2971.565040  20.692   0.062
cep007 I 2972.547100  20.634   0.074
cep007 I 2973.567800  20.785   0.082
cep007 I 2987.590620  20.541   0.058
cep007 I 2991.545800  20.360   0.071
cep007 I 2996.552810  20.924   0.105
cep008 V 2859.767260  21.353   0.080
cep008 V 2870.773910  21.004   0.040
cep008 V 2877.719380  21.432   0.058
cep008 V 2884.726910  21.697   0.056
cep008 V 2902.671760  20.947   0.032
cep008 V 2906.700510  21.655   0.061
cep008 V 2910.673090  21.155   0.055
cep008 V 2915.629040  21.133   0.069
cep008 V 2930.643450  21.119   0.046
cep008 V 2934.624860  21.226   0.044
cep008 V 2942.576190  21.357   0.057
cep008 V 2950.543020  21.506   0.196
cep008 V 2954.584470  20.845   0.086
cep008 V 2959.548090  21.707   0.080
cep008 V 2963.554610  21.097   0.054
cep008 V 2968.541650  20.711   0.040
cep008 V 2971.552980  21.089   0.051
cep008 V 2972.535090  21.375   0.077
cep008 V 2973.555780  21.597   0.099
cep008 V 2987.578590  21.521   0.083
cep008 V 2991.533770  20.661   0.055
cep008 I 2859.779310  20.540   0.049
cep008 I 2862.804800  20.699   0.091
cep008 I 2870.785960  20.407   0.044
cep008 I 2877.731430  20.874   0.070
cep008 I 2884.738960  20.780   0.046
cep008 I 2902.683810  20.408   0.050
cep008 I 2906.712570  20.721   0.047
cep008 I 2910.685130  20.432   0.063
cep008 I 2915.641070  20.621   0.066
cep008 I 2930.657260  20.434   0.060
cep008 I 2934.636920  20.534   0.052
cep008 I 2942.588210  20.502   0.055
cep008 I 2950.555060  20.566   0.104
cep008 I 2954.596490  20.252   0.066
cep008 I 2968.553700  20.377   0.071
cep008 I 2971.565040  20.430   0.053
cep008 I 2972.547100  20.623   0.081
cep008 I 2973.567800  20.578   0.077
cep008 I 2991.545800  20.365   0.079
cep008 I 2996.552810  20.647   0.090
cep009 V 2859.767260  21.423   0.085
cep009 V 2877.719380  21.072   0.043
cep009 V 2884.726910  21.028   0.033
cep009 V 2902.671760  21.335   0.043
cep009 V 2906.700510  20.992   0.035
cep009 V 2910.673090  21.445   0.069
cep009 V 2915.629040  21.294   0.079
cep009 V 2934.624860  21.673   0.063
cep009 V 2942.576190  21.356   0.057
cep009 V 2950.543020  20.991   0.124
cep009 V 2954.584470  21.479   0.152
cep009 V 2959.548090  21.154   0.049
cep009 V 2963.554610  21.727   0.091
cep009 V 2966.523340  21.158   0.060
cep009 V 2971.552980  21.530   0.075
cep009 V 2972.535090  20.951   0.053
cep009 V 2973.555780  21.082   0.062
cep009 V 2987.578590  21.016   0.053
cep009 V 2991.533770  21.405   0.105
cep009 V 2996.539400  21.131   0.069
cep009 V 3004.579210  21.323   0.131
cep009 I 2859.779310  20.617   0.052
cep009 I 2862.804800  20.541   0.079
cep009 I 2870.785960  20.466   0.052
cep009 I 2877.731430  20.440   0.047
cep009 I 2884.738960  20.371   0.032
cep009 I 2902.683810  20.665   0.063
cep009 I 2906.712570  20.443   0.037
cep009 I 2910.685130  20.638   0.076
cep009 I 2915.641070  20.395   0.054
cep009 I 2930.657260  20.505   0.064
cep009 I 2934.636920  20.643   0.057
cep009 I 2942.588210  20.655   0.063
cep009 I 2950.555060  20.445   0.093
cep009 I 2954.596490  20.645   0.095
cep009 I 2959.588110  20.473   0.056
cep009 I 2963.566640  20.798   0.102
cep009 I 2966.531900  20.503   0.057
cep009 I 2968.553700  20.490   0.078
cep009 I 2971.565040  20.853   0.077
cep009 I 2972.547100  20.396   0.066
cep009 I 2973.567800  20.504   0.072
cep009 I 2987.590620  20.403   0.055
cep010 V 2859.767260  20.821   0.048
cep010 V 2870.773910  21.546   0.060
cep010 V 2877.719380  21.558   0.061
cep010 V 2884.726910  21.266   0.037
cep010 V 2902.671760  21.613   0.051
cep010 V 2906.700510  21.363   0.046
cep010 V 2910.673090  21.129   0.050
cep010 V 2915.629040  21.749   0.113
cep010 V 2930.643450  21.581   0.064
cep010 V 2934.624860  21.157   0.039
cep010 V 2942.576190  21.074   0.044
cep010 V 2950.543020  21.325   0.157
cep010 V 2954.584470  21.490   0.145
cep010 V 2959.548090  21.560   0.065
cep010 V 2963.554610  21.121   0.050
cep010 V 2968.541650  21.701   0.089
cep010 V 2971.552980  21.201   0.053
cep010 V 2972.535090  21.171   0.059
cep010 V 2973.555780  21.494   0.085
cep010 V 2987.578590  21.536   0.078
cep010 V 2991.533770  20.946   0.065
cep010 V 2996.539400  21.625   0.099
cep010 V 3004.579210  21.741   0.178
cep010 I 2859.779310  20.452   0.045
cep010 I 2862.804800  20.720   0.094
cep010 I 2870.785960  20.648   0.054
cep010 I 2877.731430  20.728   0.061
cep010 I 2884.738960  20.530   0.037
cep010 I 2902.683810  20.804   0.072
cep010 I 2906.712570  20.592   0.042
cep010 I 2910.685130  20.558   0.070
cep010 I 2915.641070  20.856   0.081
cep010 I 2930.657260  20.750   0.079
cep010 I 2934.636920  20.523   0.051
cep010 I 2942.588210  20.532   0.057
cep010 I 2950.555060  20.771   0.125
cep010 I 2954.596490  20.625   0.091
cep010 I 2966.531900  20.674   0.065
cep010 I 2968.553700  20.753   0.099
cep010 I 2971.565040  20.539   0.057
cep010 I 2972.547100  20.443   0.067
cep010 I 2973.567800  20.571   0.074
cep010 I 2987.590620  20.812   0.079
cep010 I 2991.545800  20.476   0.085
cep010 I 2996.552810  20.808   0.102
cep011 V 2859.767260  21.582   0.087
cep011 V 2870.773910  21.266   0.043
cep011 V 2877.719380  21.388   0.048
cep011 V 2884.726910  21.407   0.038
cep011 V 2902.671760  21.112   0.031
cep011 V 2906.700510  21.630   0.053
cep011 V 2915.629040  21.111   0.061
cep011 V 2930.643450  21.309   0.047
cep011 V 2934.624860  20.757   0.026
cep011 V 2942.576190  21.149   0.042
cep011 V 2950.543020  21.298   0.133
cep011 V 2954.584470  20.834   0.077
cep011 V 2959.548090  21.640   0.065
cep011 V 2963.554610  21.292   0.055
cep011 V 2966.523340  21.574   0.076
cep011 V 2968.541650  20.859   0.041
cep011 V 2971.552980  21.565   0.068
cep011 V 2972.535090  21.730   0.093
cep011 V 2973.555780  21.503   0.081
cep011 V 2987.578590  20.934   0.043
cep011 V 2991.533770  21.539   0.105
cep011 V 2996.539400  21.280   0.069
cep011 V 3004.579210  21.492   0.134
cep011 I 2859.779310  20.891   0.065
cep011 I 2862.804800  20.402   0.069
cep011 I 2870.785960  20.725   0.057
cep011 I 2877.731430  20.652   0.056
cep011 I 2884.738960  20.797   0.045
cep011 I 2902.683810  20.433   0.048
cep011 I 2906.712570  20.976   0.058
cep011 I 2910.685130  20.522   0.067
cep011 I 2915.641070  20.525   0.059
cep011 I 2930.657260  20.566   0.065
cep011 I 2934.636920  20.337   0.042
cep011 I 2942.588210  20.505   0.053
cep011 I 2950.555060  20.968   0.145
cep011 I 2954.596490  20.304   0.067
cep011 I 2959.588110  20.602   0.056
cep011 I 2963.566640  20.485   0.074
cep011 I 2966.531900  20.930   0.079
cep011 I 2968.553700  20.532   0.079
cep011 I 2971.565040  20.901   0.077
cep011 I 2972.547100  20.726   0.085
cep011 I 2973.567800  20.885   0.096
cep011 I 2987.590620  20.425   0.055
cep011 I 2991.545800  21.013   0.138
cep011 I 2996.552810  20.651   0.087
cep012 V 2859.767260  21.527   0.074
cep012 V 2870.773910  21.400   0.045
cep012 V 2877.719380  21.634   0.055
cep012 V 2884.726910  21.583   0.040
cep012 V 2902.671760  21.477   0.039
cep012 V 2906.700510  21.324   0.038
cep012 V 2910.673090  21.345   0.050
cep012 V 2915.629040  21.733   0.094
cep012 V 2930.643450  21.241   0.040
cep012 V 2934.624860  21.685   0.051
cep012 V 2942.576190  21.205   0.040
cep012 V 2950.543020  21.492   0.151
cep012 V 2954.584470  21.330   0.105
cep012 V 2963.554610  21.526   0.061
cep012 V 2966.523340  21.064   0.045
cep012 V 2968.541650  21.511   0.065
cep012 V 2971.552980  21.749   0.071
cep012 V 2972.535090  21.360   0.059
cep012 V 2973.555780  21.241   0.056
cep012 V 2987.578590  21.516   0.064
cep012 V 2991.533770  21.257   0.071
cep012 V 2996.539400  21.486   0.073
cep012 V 3004.579210  21.248   0.096
cep012 V 3004.591210  21.241   0.103
cep012 I 2859.779310  20.791   0.058
cep012 I 2862.804800  20.662   0.084
cep012 I 2870.785960  20.728   0.057
cep012 I 2877.731430  20.809   0.062
cep012 I 2884.738960  20.969   0.052
cep012 I 2902.683810  20.863   0.069
cep012 I 2906.712570  20.752   0.047
cep012 I 2910.685130  20.759   0.081
cep012 I 2915.641070  20.975   0.085
cep012 I 2930.657260  20.702   0.071
cep012 I 2934.636920  20.954   0.071
cep012 I 2942.588210  20.572   0.055
cep012 I 2950.555060  20.664   0.100
cep012 I 2954.596490  20.604   0.083
cep012 I 2963.566640  20.835   0.096
cep012 I 2966.531900  20.562   0.055
cep012 I 2968.553700  20.895   0.105
cep012 I 2972.547100  20.695   0.079
cep012 I 2973.567800  20.637   0.071
cep012 I 2987.590620  20.760   0.071
cep012 I 2996.552810  20.905   0.104
cep013 V 2859.767260  21.353   0.069
cep013 V 2870.773910  21.820   0.067
cep013 V 2877.719380  21.499   0.051
cep013 V 2884.726910  21.546   0.041
cep013 V 2902.671760  21.391   0.038
cep013 V 2906.700510  22.152   0.079
cep013 V 2910.673090  21.831   0.082
cep013 V 2915.629040  21.677   0.098
cep013 V 2930.643450  22.005   0.083
cep013 V 2934.624860  21.878   0.063
cep013 V 2942.576190  22.058   0.090
cep013 V 2950.543020  21.601   0.174
cep013 V 2954.584470  22.042   0.226
cep013 V 2959.548090  21.860   0.079
cep013 V 2963.554610  21.556   0.068
cep013 V 2966.523340  22.032   0.112
cep013 V 2968.541650  21.479   0.067
cep013 V 2971.552980  21.858   0.087
cep013 V 2972.535090  21.931   0.109
cep013 V 2973.555780  22.047   0.128
cep013 V 2987.578590  21.542   0.070
cep013 V 2991.533770  22.211   0.190
cep013 V 2996.539400  21.841   0.111
cep013 V 3004.579210  21.646   0.151
cep013 V 3004.591210  21.352   0.117
cep013 I 2859.779310  20.821   0.063
cep013 I 2862.804800  21.307   0.162
cep013 I 2870.785960  21.047   0.079
cep013 I 2877.731430  20.898   0.071
cep013 I 2906.712570  21.379   0.087
cep013 I 2910.685130  21.185   0.124
cep013 I 2915.641070  20.940   0.088
cep013 I 2930.657260  21.305   0.131
cep013 I 2934.636920  21.012   0.079
cep013 I 2942.588210  21.357   0.118
cep013 I 2950.555060  20.772   0.124
cep013 I 2954.596490  21.444   0.193
cep013 I 2959.588110  21.230   0.104
cep013 I 2966.531900  21.228   0.107
cep013 I 2968.553700  20.826   0.105
cep013 I 2971.565040  21.295   0.114
cep013 I 2973.567800  21.136   0.124
cep013 I 2987.590620  20.817   0.079
cep013 I 2991.545800  21.234   0.170
cep013 I 2996.552810  21.202   0.145
cep014 V 2859.767260  21.830   0.099
cep014 V 2870.773910  21.525   0.051
cep014 V 2877.719380  21.544   0.052
cep014 V 2884.726910  21.145   0.029
cep014 V 2902.671760  21.166   0.031
cep014 V 2906.700510  21.635   0.052
cep014 V 2910.673090  21.354   0.052
cep014 V 2942.576190  21.686   0.063
cep014 V 2954.584470  21.752   0.155
cep014 V 2966.523340  21.761   0.085
cep014 V 2968.541650  21.105   0.047
cep014 V 2991.533770  21.921   0.138
cep014 V 2996.539400  21.652   0.087
cep014 V 3004.579210  21.365   0.109
cep014 V 3004.591210  21.170   0.091
cep014 I 2859.779310  22.106   0.186
cep014 I 2862.804800  21.810   0.234
cep014 I 2870.785960  21.881   0.156
cep014 I 2877.731430  22.086   0.193
cep014 I 2884.738960  22.026   0.130
cep014 I 2902.683810  21.863   0.168
cep014 I 2906.712570  22.373   0.196
cep014 I 2910.685130  21.441   0.148
cep014 I 2942.588210  22.092   0.217
cep014 I 2954.596490  22.301   0.389
cep014 I 2963.566640  21.313   0.154
cep014 I 2966.531900  21.551   0.133
cep014 I 2968.553700  21.473   0.176
cep014 I 2971.565040  21.847   0.173
cep014 I 2972.547100  22.092   0.296
cep014 I 2973.567800  22.084   0.271
cep014 I 2987.590620  21.887   0.210
cep014 I 2991.545800  22.756   0.637
cep014 I 2996.552810  23.002   0.705
cep015 V 2859.767260  21.829   0.084
cep015 V 2870.773910  22.061   0.066
cep015 V 2877.719380  21.220   0.032
cep015 V 2884.726910  21.446   0.030
cep015 V 2902.671760  21.691   0.039
cep015 V 2906.700510  21.234   0.029
cep015 V 2910.673090  21.864   0.065
cep015 V 2930.643450  21.599   0.045
cep015 V 2934.624860  21.145   0.027
cep015 V 2942.576190  21.885   0.062
cep015 V 2950.543020  20.945   0.079
cep015 V 2954.584470  22.007   0.170
cep015 V 2959.548090  21.917   0.064
cep015 V 2963.554610  21.595   0.054
cep015 V 2966.523340  21.730   0.068
cep015 V 2968.541650  21.541   0.055
cep015 V 2971.552980  22.196   0.089
cep015 V 2972.535090  21.016   0.038
cep015 V 2973.555780  21.327   0.053
cep015 V 2987.578590  21.751   0.065
cep015 V 2991.533770  21.503   0.079
cep015 V 2996.539400  21.445   0.061
cep015 V 3004.579210  22.124   0.185
cep015 V 3004.591210  21.855   0.143
cep015 I 2859.779310  21.196   0.075
cep015 I 2862.804800  20.939   0.099
cep015 I 2870.785960  21.145   0.072
cep015 I 2877.731430  20.825   0.057
cep015 I 2884.738960  20.786   0.039
cep015 I 2902.683810  21.132   0.079
cep015 I 2906.712570  20.751   0.043
cep015 I 2910.685130  21.310   0.121
cep015 I 2915.641070  21.325   0.108
cep015 I 2930.657260  20.914   0.077
cep015 I 2934.636920  20.676   0.049
cep015 I 2942.588210  21.077   0.078
cep015 I 2950.555060  20.812   0.105
cep015 I 2954.596490  21.155   0.126
cep015 I 2959.588110  20.980   0.066
cep015 I 2963.566640  21.134   0.115
cep015 I 2966.531900  21.100   0.081
cep015 I 2968.553700  20.860   0.092
cep015 I 2971.565040  21.347   0.100
cep015 I 2972.547100  20.809   0.079
cep015 I 2973.567800  20.650   0.066
cep015 I 2987.590620  21.358   0.111
cep015 I 2996.552810  20.922   0.097
cep016 V 2859.767260  21.013   0.046
cep016 V 2870.773910  21.077   0.033
cep016 V 2877.719380  21.582   0.050
cep016 V 2884.726910  21.878   0.050
cep016 V 2902.671760  21.494   0.038
cep016 V 2906.700510  21.903   0.059
cep016 V 2910.673090  21.708   0.066
cep016 V 2915.629040  21.708   0.089
cep016 V 2930.643450  21.124   0.035
cep016 V 2934.624860  22.002   0.064
cep016 V 2942.576190  21.624   0.056
cep016 V 2954.584470  21.807   0.159
cep016 V 2959.548090  21.552   0.052
cep016 V 2963.554610  21.232   0.045
cep016 V 2966.523340  21.986   0.098
cep016 V 2968.541650  21.226   0.049
cep016 V 2971.552980  21.988   0.085
cep016 V 2973.555780  21.115   0.049
cep016 V 2987.578590  21.628   0.068
cep016 V 2996.539400  21.338   0.063
cep016 V 3004.591210  21.707   0.144
cep016 I 2859.779310  20.706   0.054
cep016 I 2862.804800  21.337   0.156
cep016 I 2870.785960  20.814   0.062
cep016 I 2877.731430  21.071   0.079
cep016 I 2884.738960  21.253   0.068
cep016 I 2902.683810  21.058   0.083
cep016 I 2906.712570  21.213   0.071
cep016 I 2910.685130  20.988   0.099
cep016 I 2915.641070  20.860   0.077
cep016 I 2930.657260  20.717   0.073
cep016 I 2934.636920  21.441   0.112
cep016 I 2942.588210  20.968   0.080
cep016 I 2950.555060  21.174   0.161
cep016 I 2954.596490  21.205   0.144
cep016 I 2959.588110  20.850   0.068
cep016 I 2963.566640  20.969   0.108
cep016 I 2966.531900  21.166   0.096
cep016 I 2968.553700  21.060   0.122
cep016 I 2971.565040  21.566   0.137
cep016 I 2972.547100  21.290   0.136
cep016 I 2973.567800  20.908   0.092
cep016 I 2987.590620  21.429   0.131
cep016 I 2991.545800  20.969   0.123
cep016 I 2996.552810  20.955   0.108
cep017 V 2859.767260  23.072   0.308
cep017 V 2870.773910  22.912   0.172
cep017 V 2877.719380  22.593   0.127
cep017 V 2884.726910  22.695   0.105
cep017 V 2902.671760  22.594   0.104
cep017 V 2910.673090  23.001   0.217
cep017 V 2915.629040  22.756   0.238
cep017 V 2930.643450  22.928   0.175
cep017 V 2934.624860  22.699   0.125
cep017 V 2942.576190  22.646   0.145
cep017 V 2950.543020  22.522   0.400
cep017 V 2954.584470  22.726   0.374
cep017 V 2959.548090  23.252   0.250
cep017 V 2963.554610  23.302   0.297
cep017 V 2966.523340  22.373   0.144
cep017 V 2968.541650  22.946   0.234
cep017 V 2971.552980  22.378   0.125
cep017 V 2972.535090  22.185   0.125
cep017 V 2973.555780  22.794   0.235
cep017 V 2991.533770  22.899   0.320
cep017 V 2996.539400  23.271   0.372
cep017 V 3004.579210  22.627   0.344
cep017 I 2859.779310  21.452   0.100
cep017 I 2862.804800  21.198   0.131
cep017 I 2870.785960  21.497   0.107
cep017 I 2877.731430  21.414   0.103
cep017 I 2884.738960  21.399   0.072
cep017 I 2902.683810  21.470   0.115
cep017 I 2915.641070  21.367   0.116
cep017 I 2930.657260  21.309   0.119
cep017 I 2934.636920  21.458   0.106
cep017 I 2942.588210  21.409   0.114
cep017 I 2954.596490  21.377   0.164
cep017 I 2963.566640  21.290   0.143
cep017 I 2966.531900  21.533   0.128
cep017 I 2968.553700  21.383   0.160
cep017 I 2972.547100  21.340   0.137
cep017 I 2973.567800  21.262   0.120
cep017 I 2991.545800  21.402   0.183
cep018 V 2859.767260  21.154   0.063
cep018 V 2870.773910  21.432   0.054
cep018 V 2877.719380  21.817   0.074
cep018 V 2884.726910  22.176   0.076
cep018 V 2902.671760  21.642   0.052
cep018 V 2906.700510  21.320   0.043
cep018 V 2910.673090  22.290   0.134
cep018 V 2915.629040  22.372   0.197
cep018 V 2930.643450  22.113   0.101
cep018 V 2934.624860  21.923   0.072
cep018 V 2942.576190  21.475   0.061
cep018 V 2954.584470  21.385   0.131
cep018 V 2959.548090  21.516   0.062
cep018 V 2963.554610  21.292   0.058
cep018 V 2966.523340  22.098   0.131
cep018 V 2968.541650  21.684   0.087
cep018 V 2971.552980  21.947   0.100
cep018 V 2972.535090  22.189   0.146
cep018 V 2973.555780  22.047   0.139
cep018 V 2987.578590  22.066   0.122
cep018 V 2991.533770  21.683   0.126
cep018 V 2996.539400  21.611   0.097
cep018 I 2859.779310  20.897   0.066
cep018 I 2862.804800  21.241   0.151
cep018 I 2870.785960  20.832   0.064
cep018 I 2877.731430  21.411   0.112
cep018 I 2884.738960  21.426   0.081
cep018 I 2902.683810  21.022   0.087
cep018 I 2906.712570  20.933   0.056
cep018 I 2910.685130  21.590   0.179
cep018 I 2915.641070  21.524   0.147
cep018 I 2930.657260  21.404   0.143
cep018 I 2934.636920  21.014   0.079
cep018 I 2942.588210  20.931   0.081
cep018 I 2950.555060  21.254   0.194
cep018 I 2954.596490  21.189   0.151
cep018 I 2963.566640  20.825   0.102
cep018 I 2966.531900  21.482   0.135
cep018 I 2968.553700  21.066   0.131
cep018 I 2971.565040  21.227   0.105
cep018 I 2972.547100  21.296   0.145
cep018 I 2973.567800  21.326   0.147
cep018 I 2987.590620  21.189   0.111
cep018 I 2996.552810  21.012   0.122
cep019 V 2859.767260  21.477   0.080
cep019 V 2870.773910  21.797   0.068
cep019 V 2877.719380  22.536   0.132
cep019 V 2884.726910  21.789   0.053
cep019 V 2902.671760  21.971   0.065
cep019 V 2906.700510  21.757   0.060
cep019 V 2910.673090  21.285   0.055
cep019 V 2915.629040  21.585   0.093
cep019 V 2930.643450  22.177   0.103
cep019 V 2934.624860  22.494   0.112
cep019 V 2942.576190  21.820   0.075
cep019 V 2954.584470  21.899   0.202
cep019 V 2959.548090  22.214   0.111
cep019 V 2963.554610  21.950   0.101
cep019 V 2966.523340  22.092   0.123
cep019 V 2968.541650  21.873   0.100
cep019 V 2971.552980  22.463   0.154
cep019 V 2972.535090  21.447   0.073
cep019 V 2973.555780  21.884   0.115
cep019 V 2987.578590  21.415   0.066
cep019 V 2991.533770  22.591   0.276
cep019 V 2996.539400  22.855   0.288
cep019 I 2859.779310  20.957   0.068
cep019 I 2862.804800  21.456   0.179
cep019 I 2870.785960  21.056   0.076
cep019 I 2877.731430  21.390   0.106
cep019 I 2884.738960  21.262   0.068
cep019 I 2906.712570  21.127   0.066
cep019 I 2910.685130  20.950   0.099
cep019 I 2915.641070  21.080   0.097
cep019 I 2930.657260  21.590   0.164
cep019 I 2934.636920  21.415   0.109
cep019 I 2942.588210  21.334   0.110
cep019 I 2950.555060  21.308   0.195
cep019 I 2954.596490  21.803   0.260
cep019 I 2963.566640  21.179   0.139
cep019 I 2966.531900  21.473   0.128
cep019 I 2968.553700  21.092   0.131
cep019 I 2971.565040  21.397   0.120
cep019 I 2972.547100  21.076   0.116
cep019 I 2973.567800  21.068   0.111
cep019 I 2987.590620  20.739   0.072
cep019 I 2991.545800  21.841   0.293
cep019 I 2996.552810  21.878   0.264
cep020 V 2859.767260  22.007   0.137
cep020 V 2870.773910  22.156   0.102
cep020 V 2877.719380  21.660   0.066
cep020 V 2884.726910  21.992   0.067
cep020 V 2902.671760  21.686   0.055
cep020 V 2906.700510  22.239   0.096
cep020 V 2910.673090  22.158   0.122
cep020 V 2915.629040  21.997   0.142
cep020 V 2930.643450  22.155   0.106
cep020 V 2934.624860  22.010   0.079
cep020 V 2942.576190  21.622   0.070
cep020 V 2954.584470  22.044   0.245
cep020 V 2959.548090  21.895   0.088
cep020 V 2963.554610  21.700   0.083
cep020 V 2966.523340  22.492   0.190
cep020 V 2968.541650  21.964   0.113
cep020 V 2971.552980  22.220   0.129
cep020 V 2972.535090  21.703   0.097
cep020 V 2973.555780  21.733   0.107
cep020 V 2987.578590  21.814   0.100
cep020 V 2991.533770  22.202   0.205
cep020 V 2996.539400  22.588   0.240
cep020 V 3004.579210  21.992   0.229
cep020 V 3004.591210  21.944   0.224
cep020 I 2859.779310  21.229   0.090
cep020 I 2862.804800  20.674   0.089
cep020 I 2870.785960  21.485   0.115
cep020 I 2877.731430  21.108   0.085
cep020 I 2884.738960  21.206   0.066
cep020 I 2902.683810  20.711   0.065
cep020 I 2906.712570  21.530   0.096
cep020 I 2910.685130  21.209   0.126
cep020 I 2915.641070  21.215   0.111
cep020 I 2930.657260  21.921   0.229
cep020 I 2934.636920  21.171   0.091
cep020 I 2942.588210  20.730   0.067
cep020 I 2950.555060  21.489   0.242
cep020 I 2954.596490  20.840   0.111
cep020 I 2959.588110  21.639   0.163
cep020 I 2963.566640  21.458   0.182
cep020 I 2966.531900  21.320   0.117
cep020 I 2968.553700  21.021   0.126
cep020 I 2971.565040  21.052   0.090
cep020 I 2972.547100  21.452   0.169
cep020 I 2973.567800  21.319   0.148
cep020 I 2987.590620  21.171   0.109
cep020 I 2991.545800  21.342   0.187
cep020 I 2996.552810  21.515   0.194
cep021 V 2859.767260  21.873   0.101
cep021 V 2870.773910  21.213   0.038
cep021 V 2877.719380  21.556   0.051
cep021 V 2884.726910  21.932   0.053
cep021 V 2902.671760  21.560   0.041
cep021 V 2906.700510  21.560   0.045
cep021 V 2910.673090  21.256   0.046
cep021 V 2915.629040  21.252   0.061
cep021 V 2930.643450  21.264   0.041
cep021 V 2934.624860  21.167   0.032
cep021 V 2942.576190  21.663   0.059
cep021 V 2954.584470  21.041   0.080
cep021 V 2959.548090  21.040   0.034
cep021 V 2963.554610  21.820   0.077
cep021 V 2966.523340  21.561   0.068
cep021 V 2968.541650  21.823   0.085
cep021 V 2971.552980  21.564   0.059
cep021 V 2973.555780  21.768   0.089
cep021 V 2991.533770  21.576   0.094
cep021 V 2996.539400  21.578   0.079
cep021 V 3004.579210  21.184   0.090
cep021 V 3004.591210  21.079   0.082
cep021 I 2859.779310  21.140   0.080
cep021 I 2862.804800  21.066   0.122
cep021 I 2870.785960  20.787   0.060
cep021 I 2877.731430  20.898   0.068
cep021 I 2884.738960  21.232   0.066
cep021 I 2902.683810  20.898   0.072
cep021 I 2906.712570  21.033   0.061
cep021 I 2910.685130  20.891   0.091
cep021 I 2915.641070  20.722   0.068
cep021 I 2930.657260  20.805   0.079
cep021 I 2934.636920  20.819   0.064
cep021 I 2942.588210  21.242   0.103
cep021 I 2954.596490  20.829   0.103
cep021 I 2959.588110  20.677   0.058
cep021 I 2963.566640  21.239   0.140
cep021 I 2966.531900  21.130   0.093
cep021 I 2968.553700  21.432   0.172
cep021 I 2971.565040  20.942   0.078
cep021 I 2972.547100  21.092   0.113
cep021 I 2973.567800  21.117   0.112
cep021 I 2987.590620  21.198   0.106
cep021 I 2991.545800  21.173   0.149
cep021 I 2996.552810  21.318   0.151
cep022 V 2859.767260  21.925   0.105
cep022 V 2870.773910  21.732   0.059
cep022 V 2877.719380  21.775   0.061
cep022 V 2884.726910  21.938   0.054
cep022 V 2902.671760  21.802   0.051
cep022 V 2906.700510  21.634   0.049
cep022 V 2910.673090  21.203   0.044
cep022 V 2915.629040  21.269   0.062
cep022 V 2930.643450  21.395   0.046
cep022 V 2934.624860  21.993   0.065
cep022 V 2942.576190  21.898   0.073
cep022 V 2950.543020  21.255   0.122
cep022 V 2954.584470  21.482   0.119
cep022 V 2959.548090  21.708   0.062
cep022 V 2963.554610  22.313   0.121
cep022 V 2966.523340  21.744   0.081
cep022 V 2968.541650  22.133   0.113
cep022 V 2971.552980  21.715   0.068
cep022 V 2972.535090  21.981   0.103
cep022 V 2973.555780  22.143   0.125
cep022 V 2987.578590  22.197   0.117
cep022 V 2991.533770  21.863   0.123
cep022 V 2996.539400  22.101   0.128
cep022 V 3004.579210  21.304   0.101
cep022 V 3004.591210  21.312   0.103
cep022 I 2859.779310  21.103   0.076
cep022 I 2862.804800  20.683   0.084
cep022 I 2870.785960  21.146   0.081
cep022 I 2877.731430  21.012   0.073
cep022 I 2884.738960  21.271   0.067
cep022 I 2902.683810  21.071   0.082
cep022 I 2906.712570  20.842   0.050
cep022 I 2910.685130  20.609   0.070
cep022 I 2915.641070  20.798   0.071
cep022 I 2930.657260  20.798   0.077
cep022 I 2934.636920  21.269   0.093
cep022 I 2942.588210  20.981   0.080
cep022 I 2950.555060  20.768   0.109
cep022 I 2954.596490  21.225   0.146
cep022 I 2959.588110  21.332   0.104
cep022 I 2966.531900  20.964   0.078
cep022 I 2968.553700  21.248   0.144
cep022 I 2971.565040  20.967   0.078
cep022 I 2972.547100  21.023   0.105
cep022 I 2973.567800  21.522   0.158
cep022 I 2987.590620  21.071   0.093
cep022 I 2991.545800  20.921   0.118
cep022 I 2996.552810  20.887   0.101
cep023 V 2859.767260  21.871   0.097
cep023 V 2870.773910  22.017   0.072
cep023 V 2877.719380  21.961   0.066
cep023 V 2884.726910  21.931   0.048
cep023 V 2902.671760  21.787   0.046
cep023 V 2910.673090  22.088   0.088
cep023 V 2915.629040  22.177   0.132
cep023 V 2930.643450  22.038   0.073
cep023 V 2934.624860  22.292   0.077
cep023 V 2942.576190  21.936   0.071
cep023 V 2959.548090  22.215   0.092
cep023 V 2963.554610  21.853   0.073
cep023 V 2966.523340  21.844   0.083
cep023 V 2968.541650  22.172   0.107
cep023 V 2971.552980  22.065   0.088
cep023 V 2972.535090  22.160   0.114
cep023 V 2973.555780  22.036   0.108
cep023 V 2987.578590  22.034   0.093
cep023 V 2991.533770  22.156   0.153
cep023 V 3004.579210  21.553   0.122
cep023 V 3004.591210  21.685   0.139
cep023 I 2859.779310  21.224   0.087
cep023 I 2862.804800  21.062   0.123
cep023 I 2870.785960  21.381   0.105
cep023 I 2877.731430  21.550   0.123
cep023 I 2884.738960  21.250   0.069
cep023 I 2902.683810  21.176   0.094
cep023 I 2906.712570  21.413   0.086
cep023 I 2910.685130  21.501   0.158
cep023 I 2915.641070  21.427   0.131
cep023 I 2930.657260  21.532   0.154
cep023 I 2934.636920  21.542   0.125
cep023 I 2942.588210  21.361   0.115
cep023 I 2950.555060  21.257   0.176
cep023 I 2954.596490  21.728   0.234
cep023 I 2966.531900  21.309   0.110
cep023 I 2968.553700  21.271   0.148
cep023 I 2971.565040  21.102   0.091
cep023 I 2972.547100  21.510   0.166
cep023 I 2973.567800  21.257   0.128
cep023 I 2987.590620  21.517   0.141
cep023 I 2991.545800  21.323   0.170
cep023 I 2996.552810  21.065   0.119
cep024 V 2859.767260  21.723   0.088
cep024 V 2870.773910  21.887   0.068
cep024 V 2877.719380  22.244   0.092
cep024 V 2884.726910  21.886   0.051
cep024 V 2902.671760  21.709   0.047
cep024 V 2906.700510  21.961   0.064
cep024 V 2910.673090  22.318   0.117
cep024 V 2915.629040  22.069   0.126
cep024 V 2930.643450  21.760   0.062
cep024 V 2934.624860  22.058   0.069
cep024 V 2942.576190  22.416   0.115
cep024 V 2950.543020  21.651   0.173
cep024 V 2954.584470  21.823   0.163
cep024 V 2959.548090  21.952   0.076
cep024 V 2963.554610  21.858   0.080
cep024 V 2966.523340  22.285   0.130
cep024 V 2968.541650  21.807   0.084
cep024 V 2971.552980  22.283   0.113
cep024 V 2972.535090  21.787   0.086
cep024 V 2973.555780  21.694   0.083
cep024 V 2991.533770  21.924   0.129
cep024 V 2996.539400  21.952   0.111
cep024 V 3004.579210  22.137   0.215
cep024 I 2859.779310  21.411   0.102
cep024 I 2862.804800  21.792   0.236
cep024 I 2870.785960  21.326   0.097
cep024 I 2877.731430  21.550   0.121
cep024 I 2884.738960  21.096   0.059
cep024 I 2902.683810  21.172   0.092
cep024 I 2906.712570  21.008   0.059
cep024 I 2910.685130  21.361   0.139
cep024 I 2915.641070  21.382   0.123
cep024 I 2930.657260  21.223   0.115
cep024 I 2934.636920  21.095   0.081
cep024 I 2942.588210  21.419   0.120
cep024 I 2950.555060  21.402   0.198
cep024 I 2954.596490  21.099   0.131
cep024 I 2959.588110  21.303   0.103
cep024 I 2963.566640  20.928   0.105
cep024 I 2966.531900  21.355   0.113
cep024 I 2968.553700  21.473   0.179
cep024 I 2971.565040  21.441   0.122
cep024 I 2972.547100  21.389   0.148
cep024 I 2973.567800  21.150   0.114
cep024 I 2987.590620  21.077   0.095
cep024 I 2991.545800  21.070   0.136
cep024 I 2996.552810  21.275   0.145
cep025 V 2859.767260  22.456   0.168
cep025 V 2870.773910  22.178   0.086
cep025 V 2877.719380  22.579   0.122
cep025 V 2884.726910  22.170   0.064
cep025 V 2902.671760  22.036   0.062
cep025 V 2906.700510  21.706   0.051
cep025 V 2910.673090  22.466   0.133
cep025 V 2915.629040  21.845   0.101
cep025 V 2930.643450  22.017   0.077
cep025 V 2934.624860  21.835   0.056
cep025 V 2942.576190  22.427   0.115
cep025 V 2950.543020  22.173   0.275
cep025 V 2954.584470  22.643   0.341
cep025 V 2959.548090  22.463   0.119
cep025 V 2963.554610  22.152   0.103
cep025 V 2966.523340  21.871   0.089
cep025 V 2968.541650  22.382   0.139
cep025 V 2971.552980  21.828   0.074
cep025 V 2972.535090  22.024   0.105
cep025 V 2973.555780  22.180   0.127
cep025 V 2991.533770  22.221   0.167
cep025 V 2996.539400  22.273   0.146
cep025 V 3004.579210  22.265   0.239
cep025 V 3004.591210  21.897   0.171
cep025 I 2859.779310  21.299   0.091
cep025 I 2862.804800  21.364   0.158
cep025 I 2870.785960  21.207   0.087
cep025 I 2877.731430  21.625   0.129
cep025 I 2884.738960  21.298   0.069
cep025 I 2902.683810  21.198   0.093
cep025 I 2906.712570  21.260   0.073
cep025 I 2910.685130  21.334   0.135
cep025 I 2915.641070  21.089   0.094
cep025 I 2930.657260  21.230   0.114
cep025 I 2934.636920  21.389   0.105
cep025 I 2942.588210  21.493   0.127
cep025 I 2950.555060  22.209   0.412
cep025 I 2954.596490  21.068   0.126
cep025 I 2959.588110  21.616   0.136
cep025 I 2963.566640  21.070   0.118
cep025 I 2966.531900  21.374   0.115
cep025 I 2968.553700  21.274   0.147
cep025 I 2971.565040  21.081   0.087
cep025 I 2972.547100  20.979   0.101
cep025 I 2973.567800  21.273   0.127
cep025 I 2987.590620  21.482   0.136
cep025 I 2991.545800  21.166   0.147
cep025 I 2996.552810  21.486   0.174
cep026 V 2859.767260  21.388   0.080
cep026 V 2870.773910  22.242   0.110
cep026 V 2877.719380  21.727   0.069
cep026 V 2884.726910  22.461   0.099
cep026 V 2902.671760  22.177   0.084
cep026 V 2906.700510  22.498   0.118
cep026 V 2910.673090  22.248   0.130
cep026 V 2915.629040  22.239   0.179
cep026 V 2930.643450  21.832   0.080
cep026 V 2934.624860  21.605   0.056
cep026 V 2942.576190  21.296   0.051
cep026 V 2950.543020  22.483   0.456
cep026 V 2954.584470  22.272   0.309
cep026 V 2959.548090  22.226   0.124
cep026 V 2963.554610  22.218   0.134
cep026 V 2966.523340  21.820   0.103
cep026 V 2968.541650  21.846   0.101
cep026 V 2971.552980  22.468   0.167
cep026 V 2972.535090  22.156   0.149
cep026 V 2973.555780  21.578   0.094
cep026 V 2987.578590  21.705   0.091
cep026 V 2991.533770  21.722   0.137
cep026 V 2996.539400  21.757   0.117
cep026 I 2859.779310  21.135   0.082
cep026 I 2862.804800  22.247   0.378
cep026 I 2870.785960  21.637   0.133
cep026 I 2877.731430  21.038   0.080
cep026 I 2884.738960  21.492   0.085
cep026 I 2902.683810  21.597   0.147
cep026 I 2906.712570  21.411   0.087
cep026 I 2910.685130  21.418   0.152
cep026 I 2915.641070  21.672   0.171
cep026 I 2930.657260  21.485   0.154
cep026 I 2934.636920  21.224   0.096
cep026 I 2942.588210  21.055   0.091
cep026 I 2950.555060  21.611   0.270
cep026 I 2954.596490  21.286   0.169
cep026 I 2959.588110  21.336   0.126
cep026 I 2963.566640  21.491   0.190
cep026 I 2966.531900  21.401   0.126
cep026 I 2968.553700  21.136   0.140
cep026 I 2971.565040  21.247   0.111
cep026 I 2972.547100  21.521   0.184
cep026 I 2973.567800  21.138   0.129
cep026 I 2987.590620  20.980   0.092
cep026 I 2991.545800  21.114   0.154
cep026 I 2996.552810  21.374   0.173
cep027 V 2859.767260  22.120   0.121
cep027 V 2870.773910  22.311   0.092
cep027 V 2877.719380  22.128   0.077
cep027 V 2884.726910  22.460   0.076
cep027 V 2902.671760  22.231   0.069
cep027 V 2906.700510  22.112   0.067
cep027 V 2910.673090  22.137   0.093
cep027 V 2915.629040  22.258   0.143
cep027 V 2930.643450  22.334   0.096
cep027 V 2934.624860  22.016   0.062
cep027 V 2942.576190  22.235   0.092
cep027 V 2950.543020  21.901   0.208
cep027 V 2954.584470  21.969   0.182
cep027 V 2959.548090  22.009   0.077
cep027 V 2963.554610  22.145   0.097
cep027 V 2966.523340  22.180   0.112
cep027 V 2968.541650  22.254   0.116
cep027 V 2971.552980  22.039   0.086
cep027 V 2972.535090  22.079   0.106
cep027 V 2973.555780  22.265   0.132
cep027 V 2987.578590  22.083   0.098
cep027 V 2991.533770  22.286   0.172
cep027 V 2996.539400  22.298   0.144
cep027 V 3004.579210  22.259   0.233
cep027 V 3004.591210  22.290   0.240
cep027 I 2859.779310  21.654   0.128
cep027 I 2862.804800  21.493   0.181
cep027 I 2870.785960  21.514   0.117
cep027 I 2877.731430  21.350   0.102
cep027 I 2884.738960  21.545   0.089
cep027 I 2902.683810  21.220   0.098
cep027 I 2906.712570  21.615   0.102
cep027 I 2910.685130  21.635   0.178
cep027 I 2915.641070  21.796   0.183
cep027 I 2930.657260  21.405   0.136
cep027 I 2942.588210  21.361   0.114
cep027 I 2954.596490  21.362   0.167
cep027 I 2963.566640  21.422   0.163
cep027 I 2966.531900  21.521   0.133
cep027 I 2968.553700  21.576   0.195
cep027 I 2971.565040  21.584   0.139
cep027 I 2972.547100  21.566   0.174
cep027 I 2973.567800  21.802   0.209
cep027 I 2991.545800  21.409   0.184
cep028 V 2859.767260  22.490   0.181
cep028 V 2870.773910  22.787   0.153
cep028 V 2877.719380  22.660   0.135
cep028 V 2884.726910  22.207   0.069
cep028 V 2902.671760  22.291   0.079
cep028 V 2906.700510  22.642   0.118
cep028 V 2910.673090  22.532   0.142
cep028 V 2930.643450  22.589   0.129
cep028 V 2934.624860  22.532   0.107
cep028 V 2942.576190  22.388   0.115
cep028 V 2954.584470  22.512   0.307
cep028 V 2959.548090  22.730   0.155
cep028 V 2963.554610  22.882   0.202
cep028 V 2966.523340  22.797   0.212
cep028 V 2968.541650  21.969   0.097
cep028 V 2971.552980  22.358   0.122
cep028 V 2972.535090  21.861   0.093
cep028 V 2973.555780  22.504   0.179
cep028 V 2987.578590  22.541   0.160
cep028 V 2991.533770  22.496   0.221
cep028 V 2996.539400  22.006   0.118
cep028 V 3004.579210  22.015   0.196
cep028 V 3004.591210  22.066   0.206
cep028 I 2859.779310  21.702   0.127
cep028 I 2862.804800  21.814   0.234
cep028 I 2870.785960  21.491   0.108
cep028 I 2877.731430  21.176   0.084
cep028 I 2884.738960  21.417   0.074
cep028 I 2902.683810  21.891   0.171
cep028 I 2906.712570  21.414   0.081
cep028 I 2910.685130  21.438   0.145
cep028 I 2915.641070  21.805   0.175
cep028 I 2930.657260  21.787   0.186
cep028 I 2934.636920  21.806   0.147
cep028 I 2942.588210  21.616   0.139
cep028 I 2950.555060  21.757   0.264
cep028 I 2954.596490  21.701   0.222
cep028 I 2959.588110  22.108   0.208
cep028 I 2966.531900  21.377   0.112
cep028 I 2968.553700  21.378   0.160
cep028 I 2971.565040  21.768   0.159
cep028 I 2972.547100  21.006   0.102
cep028 I 2973.567800  21.363   0.134
cep028 I 2987.590620  22.004   0.215
cep028 I 2996.552810  21.319   0.149
cep029 V 2859.767260  22.120   0.154
cep029 V 2870.773910  22.286   0.117
cep029 V 2877.719380  22.154   0.103
cep029 V 2884.726910  22.396   0.096
cep029 V 2902.671760  22.778   0.147
cep029 V 2906.700510  22.520   0.125
cep029 V 2910.673090  22.547   0.176
cep029 V 2915.629040  22.067   0.154
cep029 V 2930.643450  22.192   0.111
cep029 V 2934.624860  22.443   0.117
cep029 V 2942.576190  22.086   0.105
cep029 V 2950.543020  21.829   0.256
cep029 V 2954.584470  22.190   0.283
cep029 V 2959.548090  22.119   0.110
cep029 V 2966.523340  21.836   0.107
cep029 V 2968.541650  22.359   0.163
cep029 V 2971.552980  22.253   0.136
cep029 V 2972.535090  22.444   0.192
cep029 V 2973.555780  22.153   0.159
cep029 V 2987.578590  22.412   0.173
cep029 V 2991.533770  22.708   0.332
cep029 V 2996.539400  22.223   0.177
cep029 V 3004.579210  21.856   0.205
cep029 V 3004.591210  22.117   0.265
cep029 I 2859.779310  21.338   0.099
cep029 I 2862.804800  21.426   0.177
cep029 I 2870.785960  21.371   0.104
cep029 I 2877.731430  21.342   0.105
cep029 I 2884.738960  21.818   0.114
cep029 I 2902.683810  21.657   0.155
cep029 I 2906.712570  21.876   0.131
cep029 I 2910.685130  21.308   0.138
cep029 I 2915.641070  21.539   0.150
cep029 I 2930.657260  21.446   0.148
cep029 I 2934.636920  21.679   0.145
cep029 I 2942.588210  21.326   0.115
cep029 I 2950.555060  21.542   0.254
cep029 I 2954.596490  21.496   0.203
cep029 I 2959.588110  21.534   0.148
cep029 I 2963.566640  21.694   0.228
cep029 I 2966.531900  21.404   0.126
cep029 I 2968.553700  22.053   0.323
cep029 I 2971.565040  21.888   0.194
cep029 I 2972.547100  21.666   0.207
cep029 I 2973.567800  21.432   0.165
cep029 I 2987.590620  21.783   0.191
cep029 I 2991.545800  20.967   0.134
cep029 I 2996.552810  21.778   0.249
cep030 V 2859.767260  21.658   0.096
cep030 V 2870.773910  21.614   0.060
cep030 V 2877.719380  21.446   0.055
cep030 V 2884.726910  21.295   0.039
cep030 V 2902.671760  21.511   0.047
cep030 V 2906.700510  21.586   0.056
cep030 V 2910.673090  21.438   0.067
cep030 V 2915.629040  21.200   0.068
cep030 V 2930.643450  21.304   0.052
cep030 V 2934.624860  21.352   0.046
cep030 V 2942.576190  21.280   0.050
cep030 V 2950.543020  21.500   0.162
cep030 V 2954.584470  21.700   0.171
cep030 V 2959.548090  21.793   0.080
cep030 V 2963.554610  21.917   0.105
cep030 V 2966.523340  21.491   0.076
cep030 V 2968.541650  21.424   0.072
cep030 V 2971.552980  21.647   0.079
cep030 V 2972.535090  21.366   0.071
cep030 V 2973.555780  21.534   0.086
cep030 V 2987.578590  21.472   0.075
cep030 V 2991.533770  21.593   0.116
cep030 V 2996.539400  21.536   0.092
cep030 V 3004.579210  21.751   0.172
cep030 V 3004.591210  21.310   0.115
cep030 I 2859.779310  21.021   0.076
cep030 I 2862.804800  20.969   0.118
cep030 I 2870.785960  21.127   0.084
cep030 I 2877.731430  20.880   0.071
cep030 I 2884.738960  20.931   0.053
cep030 I 2902.683810  21.155   0.094
cep030 I 2906.712570  21.039   0.065
cep030 I 2910.685130  21.061   0.113
cep030 I 2915.641070  20.855   0.082
cep030 I 2930.657260  20.831   0.085
cep030 I 2934.636920  20.781   0.064
cep030 I 2950.555060  21.004   0.149
cep030 I 2954.596490  20.926   0.120
cep030 I 2963.566640  21.025   0.125
cep030 I 2968.553700  20.907   0.114
cep030 I 2971.565040  21.045   0.091
cep030 I 2972.547100  20.910   0.103
cep030 I 2973.567800  20.896   0.098
cep030 I 2987.590620  20.950   0.091
cep030 I 2991.545800  21.149   0.160
cep030 I 2996.552810  20.898   0.111
cep031 V 2859.767260  22.272   0.123
cep031 V 2870.773910  22.327   0.084
cep031 V 2884.726910  21.582   0.033
cep031 V 2902.671760  22.789   0.100
cep031 V 2906.700510  22.583   0.091
cep031 V 2910.673090  22.445   0.112
cep031 V 2915.629040  21.749   0.083
cep031 V 2930.643450  21.498   0.042
cep031 V 2934.624860  21.647   0.041
cep031 V 2942.576190  21.737   0.054
cep031 V 2950.543020  21.745   0.164
cep031 V 2954.584470  22.062   0.180
cep031 V 2959.548090  22.618   0.123
cep031 V 2963.554610  22.357   0.108
cep031 V 2966.523340  22.187   0.102
cep031 V 2968.541650  22.187   0.099
cep031 V 2971.552980  22.513   0.118
cep031 V 2972.535090  21.537   0.059
cep031 V 2973.555780  21.731   0.075
cep031 V 2987.578590  22.567   0.137
cep031 V 2991.533770  21.968   0.122
cep031 V 2996.539400  21.782   0.083
cep031 V 3004.579210  21.949   0.158
cep031 V 3004.591210  21.902   0.153
cep031 I 2859.779310  21.464   0.098
cep031 I 2862.804800  21.254   0.133
cep031 I 2870.785960  21.584   0.109
cep031 I 2877.731430  21.289   0.086
cep031 I 2884.738960  21.309   0.063
cep031 I 2902.683810  21.783   0.145
cep031 I 2906.712570  21.604   0.092
cep031 I 2910.685130  21.886   0.207
cep031 I 2915.641070  21.483   0.124
cep031 I 2930.657260  21.036   0.088
cep031 I 2934.636920  21.305   0.089
cep031 I 2942.588210  21.339   0.100
cep031 I 2950.555060  21.153   0.145
cep031 I 2954.596490  21.161   0.128
cep031 I 2959.588110  21.787   0.142
cep031 I 2963.566640  21.513   0.165
cep031 I 2966.531900  21.608   0.130
cep031 I 2968.553700  21.427   0.157
cep031 I 2971.565040  21.530   0.119
cep031 I 2972.547100  21.201   0.114
cep031 I 2987.590620  21.616   0.142
cep031 I 2991.545800  21.289   0.158
cep031 I 2996.552810  21.346   0.145
cep032 V 2859.767260  22.076   0.146
cep032 V 2870.773910  22.327   0.117
cep032 V 2877.719380  22.309   0.111
cep032 V 2884.726910  22.161   0.074
cep032 V 2902.671760  22.135   0.080
cep032 V 2906.700510  22.289   0.096
cep032 V 2910.673090  22.170   0.120
cep032 V 2915.629040  22.107   0.157
cep032 V 2930.643450  22.254   0.114
cep032 V 2934.624860  21.620   0.056
cep032 V 2942.576190  21.831   0.080
cep032 V 2950.543020  21.663   0.213
cep032 V 2954.584470  22.264   0.306
cep032 V 2959.548090  22.540   0.164
cep032 V 2963.554610  22.576   0.183
cep032 V 2966.523340  22.146   0.136
cep032 V 2968.541650  21.921   0.107
cep032 V 2971.552980  22.397   0.154
cep032 V 2972.535090  21.926   0.121
cep032 V 2973.555780  22.231   0.166
cep032 V 2987.578590  22.026   0.119
cep032 V 2991.533770  22.095   0.191
cep032 V 2996.539400  22.162   0.167
cep032 I 2859.779310  21.513   0.114
cep032 I 2862.804800  21.796   0.248
cep032 I 2870.785960  21.558   0.122
cep032 I 2877.731430  21.595   0.131
cep032 I 2884.738960  21.473   0.082
cep032 I 2902.683810  21.505   0.135
cep032 I 2906.712570  21.482   0.092
cep032 I 2910.685130  21.535   0.168
cep032 I 2915.641070  21.837   0.198
cep032 I 2930.657260  21.682   0.183
cep032 I 2934.636920  21.160   0.090
cep032 I 2942.588210  21.217   0.104
cep032 I 2950.555060  21.250   0.192
cep032 I 2954.596490  21.765   0.262
cep032 I 2966.531900  21.522   0.140
cep032 I 2968.553700  20.954   0.119
cep032 I 2971.565040  21.605   0.152
cep032 I 2972.547100  21.110   0.126
cep032 I 2973.567800  21.746   0.223
cep032 I 2987.590620  21.282   0.120
cep032 I 2991.545800  21.231   0.171
cep032 I 2996.552810  21.432   0.182
cep033 V 2859.767260  21.394   0.078
cep033 V 2870.773910  21.479   0.056
cep033 V 2877.719380  21.597   0.062
cep033 V 2884.726910  21.676   0.050
cep033 V 2902.671760  21.838   0.062
cep033 V 2906.700510  21.623   0.056
cep033 V 2910.673090  21.482   0.066
cep033 V 2915.629040  21.590   0.098
cep033 V 2930.643450  21.714   0.071
cep033 V 2934.624860  21.753   0.063
cep033 V 2942.576190  21.626   0.070
cep033 V 2950.543020  21.387   0.165
cep033 V 2954.584470  21.597   0.161
cep033 V 2959.548090  21.617   0.068
cep033 V 2966.523340  21.559   0.081
cep033 V 2968.541650  21.651   0.085
cep033 V 2971.552980  21.664   0.078
cep033 V 2972.535090  21.418   0.074
cep033 V 2987.578590  21.416   0.069
cep033 V 2991.533770  21.511   0.109
cep033 V 2996.539400  21.870   0.124
cep033 V 3004.579210  21.780   0.187
cep033 V 3004.591210  21.601   0.161
cep033 I 2859.779310  20.952   0.069
cep033 I 2862.804800  20.974   0.118
cep033 I 2870.785960  20.911   0.068
cep033 I 2877.731430  20.992   0.076
cep033 I 2884.738960  21.103   0.060
cep033 I 2902.683810  20.840   0.074
cep033 I 2906.712570  20.922   0.055
cep033 I 2910.685130  20.854   0.091
cep033 I 2915.641070  21.092   0.099
cep033 I 2930.657260  21.413   0.144
cep033 I 2934.636920  21.256   0.098
cep033 I 2942.588210  21.015   0.087
cep033 I 2950.555060  20.872   0.137
cep033 I 2954.596490  20.997   0.127
cep033 I 2959.588110  20.994   0.090
cep033 I 2963.566640  20.926   0.112
cep033 I 2966.531900  21.080   0.093
cep033 I 2968.553700  21.167   0.143
cep033 I 2971.565040  21.051   0.090
cep033 I 2972.547100  20.784   0.091
cep033 I 2973.567800  20.954   0.105
cep033 I 2987.590620  20.964   0.090
cep033 I 2996.552810  21.418   0.176
cep034 V 2859.767260  21.397   0.067
cep034 V 2870.773910  21.810   0.065
cep034 V 2877.719380  21.778   0.063
cep034 V 2884.726910  21.771   0.048
cep034 V 2902.671760  21.963   0.060
cep034 V 2906.700510  22.255   0.084
cep034 V 2910.673090  22.323   0.119
cep034 V 2915.629040  21.653   0.088
cep034 V 2930.643450  22.346   0.106
cep034 V 2934.624860  22.159   0.077
cep034 V 2942.576190  22.282   0.105
cep034 V 2950.543020  21.919   0.227
cep034 V 2959.548090  22.514   0.128
cep034 V 2963.554610  22.460   0.140
cep034 V 2966.523340  22.357   0.142
cep034 V 2968.541650  22.304   0.133
cep034 V 2971.552980  21.860   0.079
cep034 V 2972.535090  22.329   0.142
cep034 V 2973.555780  22.509   0.179
cep034 V 2987.578590  22.364   0.136
cep034 V 2996.539400  22.344   0.160
cep034 V 3004.579210  22.212   0.235
cep034 V 3004.591210  22.429   0.288
cep034 I 2859.779310  20.951   0.066
cep034 I 2862.804800  21.173   0.132
cep034 I 2870.785960  21.185   0.084
cep034 I 2877.731430  21.099   0.079
cep034 I 2884.738960  21.264   0.067
cep034 I 2906.712570  21.463   0.087
cep034 I 2910.685130  21.226   0.122
cep034 I 2915.641070  21.162   0.099
cep034 I 2930.657260  21.154   0.106
cep034 I 2934.636920  21.494   0.114
cep034 I 2942.588210  21.557   0.134
cep034 I 2950.555060  21.084   0.144
cep034 I 2954.596490  21.336   0.162
cep034 I 2963.566640  21.479   0.173
cep034 I 2966.531900  21.345   0.111
cep034 I 2968.553700  21.128   0.129
cep034 I 2971.565040  20.985   0.080
cep034 I 2972.547100  21.233   0.127
cep034 I 2973.567800  21.328   0.132
cep034 I 2987.590620  21.522   0.141
cep034 I 2991.545800  21.017   0.129
cep034 I 2996.552810  21.056   0.119
cep035 V 2859.767260  22.626   0.193
cep035 V 2870.773910  21.553   0.050
cep035 V 2877.719380  21.723   0.057
cep035 V 2884.726910  21.953   0.052
cep035 V 2902.671760  22.416   0.084
cep035 V 2906.700510  22.833   0.132
cep035 V 2910.673090  21.644   0.063
cep035 V 2915.629040  22.448   0.172
cep035 V 2930.643450  21.711   0.058
cep035 V 2934.624860  21.975   0.062
cep035 V 2942.576190  22.510   0.121
cep035 V 2950.543020  21.479   0.144
cep035 V 2954.584470  21.964   0.183
cep035 V 2959.548090  22.829   0.164
cep035 V 2963.554610  21.588   0.062
cep035 V 2966.523340  21.941   0.093
cep035 V 2968.541650  22.441   0.144
cep035 V 2971.552980  22.487   0.131
cep035 V 2972.535090  22.628   0.179
cep035 V 2973.555780  21.921   0.100
cep035 V 2987.578590  22.306   0.124
cep035 V 2996.539400  21.712   0.087
cep035 V 3004.579210  22.151   0.214
cep035 V 3004.591210  22.359   0.261
cep035 I 2859.779310  21.960   0.170
cep035 I 2862.804800  21.723   0.224
cep035 I 2870.785960  21.468   0.113
cep035 I 2877.731430  20.969   0.072
cep035 I 2884.738960  21.525   0.087
cep035 I 2906.712570  22.100   0.159
cep035 I 2910.685130  21.370   0.141
cep035 I 2915.641070  21.688   0.165
cep035 I 2930.657260  21.269   0.121
cep035 I 2934.636920  21.450   0.114
cep035 I 2942.588210  21.999   0.206
cep035 I 2950.555060  21.046   0.144
cep035 I 2954.596490  21.826   0.257
cep035 I 2963.566640  21.174   0.131
cep035 I 2966.531900  21.643   0.149
cep035 I 2968.553700  21.627   0.206
cep035 I 2971.565040  21.433   0.122
cep035 I 2972.547100  21.814   0.220
cep035 I 2973.567800  21.430   0.149
cep035 I 2991.545800  21.744   0.250
cep035 I 2996.552810  21.373   0.159
cep036 V 2859.767260  21.202   0.058
cep036 V 2870.773910  22.181   0.092
cep036 V 2877.719380  22.537   0.130
cep036 V 2884.726910  22.309   0.080
cep036 V 2902.671760  21.837   0.056
cep036 V 2906.700510  22.134   0.080
cep036 V 2910.673090  22.655   0.170
cep036 V 2915.629040  21.971   0.120
cep036 V 2930.643450  22.360   0.113
cep036 V 2934.624860  21.382   0.042
cep036 V 2942.576190  22.257   0.106
cep036 V 2950.543020  21.464   0.152
cep036 V 2954.584470  21.731   0.153
cep036 V 2959.548090  22.146   0.094
cep036 V 2963.554610  21.619   0.070
cep036 V 2966.523340  22.267   0.136
cep036 V 2968.541650  22.212   0.129
cep036 V 2971.552980  22.001   0.093
cep036 V 2972.535090  22.412   0.159
cep036 V 2973.555780  21.490   0.074
cep036 V 2987.578590  22.312   0.138
cep036 V 2991.533770  22.388   0.206
cep036 V 2996.539400  21.661   0.090
cep036 V 3004.579210  22.810   0.411
cep036 I 2859.779310  21.118   0.076
cep036 I 2862.804800  21.305   0.148
cep036 I 2877.731430  21.834   0.155
cep036 I 2884.738960  21.706   0.098
cep036 I 2902.683810  21.581   0.130
cep036 I 2906.712570  21.540   0.093
cep036 I 2915.641070  21.358   0.118
cep036 I 2930.657260  21.910   0.211
cep036 I 2934.636920  21.288   0.094
cep036 I 2942.588210  21.455   0.122
cep036 I 2950.555060  21.163   0.155
cep036 I 2954.596490  21.508   0.189
cep036 I 2959.588110  21.763   0.153
cep036 I 2963.566640  21.175   0.132
cep036 I 2966.531900  22.028   0.206
cep036 I 2971.565040  21.746   0.159
cep036 I 2972.547100  21.761   0.207
cep036 I 2973.567800  21.041   0.101
cep036 I 2987.590620  21.519   0.140
cep036 I 2991.545800  21.637   0.229
cep036 I 2996.552810  21.007   0.114
cep037 V 2859.767260  22.434   0.187
cep037 V 2870.773910  21.886   0.072
cep037 V 2877.719380  22.155   0.091
cep037 V 2884.726910  22.205   0.074
cep037 V 2902.671760  21.878   0.059
cep037 V 2906.700510  22.036   0.074
cep037 V 2910.673090  22.152   0.114
cep037 V 2915.629040  21.882   0.120
cep037 V 2930.643450  22.218   0.105
cep037 V 2934.624860  21.943   0.068
cep037 V 2942.576190  22.389   0.122
cep037 V 2950.543020  21.796   0.211
cep037 V 2954.584470  21.944   0.209
cep037 V 2959.548090  22.377   0.128
cep037 V 2963.554610  21.824   0.089
cep037 V 2966.523340  21.716   0.087
cep037 V 2968.541650  22.268   0.141
cep037 V 2971.552980  22.488   0.155
cep037 V 2972.535090  22.492   0.182
cep037 V 2973.555780  22.025   0.129
cep037 V 2987.578590  22.229   0.134
cep037 V 3004.579210  22.088   0.230
cep037 V 3004.591210  22.309   0.283
cep037 I 2859.779310  21.550   0.115
cep037 I 2862.804800  21.878   0.261
cep037 I 2870.785960  21.563   0.118
cep037 I 2877.731430  21.419   0.108
cep037 I 2884.738960  21.465   0.079
cep037 I 2902.683810  21.419   0.114
cep037 I 2906.712570  21.615   0.100
cep037 I 2910.685130  22.012   0.258
cep037 I 2915.641070  21.603   0.153
cep037 I 2930.657260  21.759   0.189
cep037 I 2934.636920  21.685   0.138
cep037 I 2942.588210  21.694   0.150
cep037 I 2950.555060  21.699   0.276
cep037 I 2954.596490  21.492   0.194
cep037 I 2959.588110  21.570   0.132
cep037 I 2963.566640  21.793   0.242
cep037 I 2966.531900  21.670   0.151
cep037 I 2968.553700  21.638   0.214
cep037 I 2971.565040  21.815   0.174
cep037 I 2972.547100  22.132   0.300
cep037 I 2973.567800  21.643   0.185
cep037 I 2987.590620  21.993   0.223
cep037 I 2991.545800  21.485   0.210
cep037 I 2996.552810  21.348   0.162
cep038 V 2859.767260  22.053   0.115
cep038 V 2870.773910  22.118   0.080
cep038 V 2877.719380  22.283   0.091
cep038 V 2884.726910  22.556   0.087
cep038 V 2902.671760  22.460   0.087
cep038 V 2906.700510  22.483   0.097
cep038 V 2910.673090  21.691   0.065
cep038 V 2915.629040  22.772   0.232
cep038 V 2930.643450  22.335   0.100
cep038 V 2934.624860  22.820   0.129
cep038 V 2942.576190  21.910   0.071
cep038 V 2954.584470  21.784   0.155
cep038 V 2963.554610  22.861   0.190
cep038 V 2966.523340  22.243   0.122
cep038 V 2968.541650  22.327   0.129
cep038 V 2971.552980  22.616   0.148
cep038 V 2972.535090  22.291   0.131
cep038 V 2973.555780  21.501   0.068
cep038 V 2987.578590  22.194   0.112
cep038 V 2991.533770  22.688   0.251
cep038 V 2996.539400  21.963   0.109
cep038 V 3004.579210  22.161   0.215
cep038 V 3004.591210  22.583   0.320
cep038 I 2859.779310  21.790   0.146
cep038 I 2862.804800  22.520   0.467
cep038 I 2870.785960  21.699   0.140
cep038 I 2877.731430  22.167   0.217
cep038 I 2884.738960  21.975   0.132
cep038 I 2902.683810  21.762   0.161
cep038 I 2906.712570  22.408   0.213
cep038 I 2910.685130  21.221   0.123
cep038 I 2915.641070  22.367   0.309
cep038 I 2930.657260  22.214   0.288
cep038 I 2934.636920  21.891   0.171
cep038 I 2942.588210  21.707   0.159
cep038 I 2950.555060  21.788   0.286
cep038 I 2954.596490  21.404   0.175
cep038 I 2963.566640  21.497   0.177
cep038 I 2966.531900  22.379   0.294
cep038 I 2971.565040  21.645   0.149
cep038 I 2972.547100  22.025   0.269
cep038 I 2973.567800  21.127   0.114
cep038 I 2987.590620  21.940   0.210
cep038 I 2991.545800  22.059   0.335
cep038 I 2996.552810  21.782   0.232
cep039 V 2870.773910  21.581   0.050
cep039 V 2877.719380  22.279   0.090
cep039 V 2884.726910  22.333   0.070
cep039 V 2902.671760  22.213   0.069
cep039 V 2906.700510  22.611   0.106
cep039 V 2915.629040  22.323   0.152
cep039 V 2930.643450  22.031   0.075
cep039 V 2934.624860  22.317   0.082
cep039 V 2942.576190  21.635   0.055
cep039 V 2954.584470  22.403   0.272
cep039 V 2959.548090  22.280   0.099
cep039 V 2963.554610  22.263   0.109
cep039 V 2966.523340  22.793   0.199
cep039 V 2968.541650  22.210   0.115
cep039 V 2971.552980  22.140   0.095
cep039 V 2972.535090  22.490   0.156
cep039 V 2973.555780  22.570   0.178
cep039 V 2987.578590  22.475   0.142
cep039 V 2991.533770  22.787   0.275
cep039 V 2996.539400  22.136   0.126
cep039 V 3004.579210  22.602   0.322
cep039 V 3004.591210  22.233   0.231
cep039 I 2859.779310  21.934   0.165
cep039 I 2862.804800  22.015   0.291
cep039 I 2870.785960  21.280   0.094
cep039 I 2877.731430  21.588   0.126
cep039 I 2884.738960  21.684   0.100
cep039 I 2906.712570  22.058   0.152
cep039 I 2910.685130  21.954   0.239
cep039 I 2930.657260  21.658   0.171
cep039 I 2934.636920  22.009   0.187
cep039 I 2942.588210  21.209   0.099
cep039 I 2950.555060  21.931   0.323
cep039 I 2954.596490  21.666   0.220
cep039 I 2963.566640  21.823   0.236
cep039 I 2966.531900  22.075   0.219
cep039 I 2968.553700  21.467   0.177
cep039 I 2971.565040  21.774   0.165
cep039 I 2973.567800  21.233   0.124
cep039 I 2991.545800  21.940   0.299
cep039 I 2996.552810  21.399   0.162
cep040 V 2859.767260  21.854   0.097
cep040 V 2870.773910  22.425   0.106
cep040 V 2877.719380  22.654   0.130
cep040 V 2884.726910  22.171   0.064
cep040 V 2902.671760  21.891   0.054
cep040 V 2906.700510  22.459   0.097
cep040 V 2910.673090  22.659   0.157
cep040 V 2915.629040  22.324   0.156
cep040 V 2930.643450  22.037   0.078
cep040 V 2934.624860  22.398   0.091
cep040 V 2942.576190  21.914   0.072
cep040 V 2959.548090  22.539   0.128
cep040 V 2963.554610  22.163   0.104
cep040 V 2966.523340  21.745   0.079
cep040 V 2968.541650  22.972   0.236
cep040 V 2971.552980  22.669   0.157
cep040 V 2972.535090  21.960   0.099
cep040 V 2973.555780  22.272   0.138
cep040 V 2987.578590  21.824   0.082
cep040 V 2991.533770  22.295   0.179
cep040 V 2996.539400  21.799   0.096
cep040 I 2859.779310  21.245   0.086
cep040 I 2862.804800  21.168   0.132
cep040 I 2870.785960  21.508   0.113
cep040 I 2877.731430  21.700   0.138
cep040 I 2884.738960  21.564   0.088
cep040 I 2902.683810  21.184   0.092
cep040 I 2906.712570  21.639   0.102
cep040 I 2910.685130  21.975   0.242
cep040 I 2915.641070  21.563   0.144
cep040 I 2930.657260  21.579   0.157
cep040 I 2934.636920  21.649   0.132
cep040 I 2942.588210  21.717   0.155
cep040 I 2950.555060  21.799   0.281
cep040 I 2954.596490  21.277   0.153
cep040 I 2963.566640  21.489   0.173
cep040 I 2966.531900  21.124   0.091
cep040 I 2968.553700  21.448   0.172
cep040 I 2971.565040  21.712   0.154
cep040 I 2972.547100  21.464   0.157
cep040 I 2973.567800  21.615   0.173
cep040 I 2987.590620  21.477   0.135
cep040 I 2996.552810  21.314   0.149
cep041 V 2859.767260  21.806   0.112
cep041 V 2870.773910  22.685   0.159
cep041 V 2877.719380  21.811   0.073
cep041 V 2884.726910  22.426   0.092
cep041 V 2902.671760  22.339   0.093
cep041 V 2906.700510  22.790   0.151
cep041 V 2910.673090  22.297   0.134
cep041 V 2915.629040  22.653   0.251
cep041 V 2930.643450  22.448   0.133
cep041 V 2934.624860  22.569   0.123
cep041 V 2942.576190  22.364   0.133
cep041 V 2954.584470  22.442   0.340
cep041 V 2959.548090  22.407   0.136
cep041 V 2963.554610  22.594   0.178
cep041 V 2966.523340  22.536   0.192
cep041 V 2968.541650  22.076   0.121
cep041 V 2971.552980  22.219   0.124
cep041 V 2972.535090  22.655   0.218
cep041 V 2973.555780  22.794   0.271
cep041 V 2987.578590  22.559   0.187
cep041 V 2991.533770  22.619   0.286
cep041 V 2996.539400  22.627   0.237
cep041 V 3004.579210  22.096   0.244
cep041 I 2859.779310  21.564   0.120
cep041 I 2862.804800  21.105   0.131
cep041 I 2870.785960  21.759   0.146
cep041 I 2877.731430  21.457   0.116
cep041 I 2884.738960  21.626   0.095
cep041 I 2902.683810  21.944   0.200
cep041 I 2906.712570  21.678   0.107
cep041 I 2910.685130  22.136   0.293
cep041 I 2915.641070  21.696   0.170
cep041 I 2930.657260  21.729   0.191
cep041 I 2934.636920  21.967   0.186
cep041 I 2942.588210  21.870   0.188
cep041 I 2950.555060  21.382   0.215
cep041 I 2954.596490  21.683   0.235
cep041 I 2959.588110  21.073   0.095
cep041 I 2963.566640  21.801   0.246
cep041 I 2966.531900  21.665   0.158
cep041 I 2968.553700  21.405   0.177
cep041 I 2971.565040  21.405   0.121
cep041 I 2972.547100  21.732   0.212
cep041 I 2973.567800  21.861   0.235
cep041 I 2987.590620  21.887   0.207
cep041 I 2996.552810  21.638   0.213
cep042 V 2859.767260  22.046   0.114
cep042 V 2870.773910  21.638   0.052
cep042 V 2877.719380  22.046   0.072
cep042 V 2884.726910  21.793   0.044
cep042 V 2902.671760  21.664   0.043
cep042 V 2906.700510  21.832   0.053
cep042 V 2910.673090  22.097   0.090
cep042 V 2915.629040  21.979   0.112
cep042 V 2930.643450  22.009   0.072
cep042 V 2934.624860  22.073   0.066
cep042 V 2942.576190  22.059   0.081
cep042 V 2950.543020  21.751   0.186
cep042 V 2954.584470  22.284   0.242
cep042 V 2959.548090  21.699   0.058
cep042 V 2963.554610  22.112   0.094
cep042 V 2966.523340  22.038   0.099
cep042 V 2968.541650  21.727   0.073
cep042 V 2971.552980  21.771   0.068
cep042 V 2972.535090  21.980   0.098
cep042 V 2973.555780  21.846   0.093
cep042 V 2987.578590  22.198   0.109
cep042 V 2991.533770  22.026   0.138
cep042 V 2996.539400  22.287   0.143
cep042 V 3004.591210  21.926   0.174
cep042 I 2859.779310  21.535   0.110
cep042 I 2862.804800  21.582   0.190
cep042 I 2870.785960  21.254   0.088
cep042 I 2877.731430  21.429   0.106
cep042 I 2884.738960  21.179   0.061
cep042 I 2902.683810  20.977   0.075
cep042 I 2906.712570  21.455   0.085
cep042 I 2910.685130  21.618   0.171
cep042 I 2915.641070  21.368   0.118
cep042 I 2930.657260  21.209   0.109
cep042 I 2934.636920  21.448   0.108
cep042 I 2942.588210  21.437   0.118
cep042 I 2950.555060  21.111   0.148
cep042 I 2954.596490  21.255   0.147
cep042 I 2959.588110  20.857   0.066
cep042 I 2963.566640  21.273   0.139
cep042 I 2966.531900  21.310   0.105
cep042 I 2968.553700  21.264   0.143
cep042 I 2971.565040  21.333   0.107
cep042 I 2972.547100  21.262   0.128
cep042 I 2973.567800  21.328   0.130
cep042 I 2987.590620  21.511   0.136
cep042 I 2991.545800  21.097   0.136
cep042 I 2996.552810  21.305   0.145
cep043 V 2859.767260  22.218   0.148
cep043 V 2870.773910  22.785   0.154
cep043 V 2877.719380  22.452   0.112
cep043 V 2884.726910  22.623   0.097
cep043 V 2902.671760  22.426   0.090
cep043 V 2906.700510  22.532   0.108
cep043 V 2910.673090  22.709   0.173
cep043 V 2915.629040  22.370   0.178
cep043 V 2930.643450  22.609   0.139
cep043 V 2934.624860  22.516   0.106
cep043 V 2942.576190  22.675   0.154
cep043 V 2954.584470  22.462   0.331
cep043 V 2959.548090  22.219   0.108
cep043 V 2963.554610  23.116   0.266
cep043 V 2966.523340  22.729   0.205
cep043 V 2968.541650  22.529   0.167
cep043 V 2971.552980  22.706   0.183
cep043 V 2972.535090  22.424   0.167
cep043 V 2973.555780  22.275   0.155
cep043 V 2987.578590  22.496   0.160
cep043 V 2991.533770  22.657   0.288
cep043 V 2996.539400  22.452   0.191
cep043 I 2859.779310  21.990   0.176
cep043 I 2862.804800  21.799   0.249
cep043 I 2870.785960  22.040   0.191
cep043 I 2877.731430  21.811   0.159
cep043 I 2884.738960  22.008   0.134
cep043 I 2902.683810  22.303   0.265
cep043 I 2906.712570  21.581   0.101
cep043 I 2910.685130  21.579   0.174
cep043 I 2915.641070  21.634   0.161
cep043 I 2930.657260  21.424   0.144
cep043 I 2934.636920  22.480   0.293
cep043 I 2942.588210  22.141   0.234
cep043 I 2950.555060  21.621   0.262
cep043 I 2954.596490  21.604   0.220
cep043 I 2963.566640  22.312   0.394
cep043 I 2966.531900  22.025   0.216
cep043 I 2968.553700  22.521   0.487
cep043 I 2971.565040  21.912   0.198
cep043 I 2972.547100  21.753   0.220
cep043 I 2973.567800  22.369   0.376
cep043 I 2987.590620  21.877   0.205
cep043 I 2991.545800  21.970   0.331
cep043 I 2996.552810  21.893   0.270
cep044 V 2859.767260  22.470   0.148
cep044 V 2870.773910  22.103   0.069
cep044 V 2877.719380  22.514   0.097
cep044 V 2884.726910  21.966   0.046
cep044 V 2902.671760  21.816   0.043
cep044 V 2906.700510  22.537   0.088
cep044 V 2910.673090  22.592   0.130
cep044 V 2915.629040  22.448   0.156
cep044 V 2930.643450  22.791   0.130
cep044 V 2934.624860  21.623   0.040
cep044 V 2942.576190  22.835   0.144
cep044 V 2959.548090  22.708   0.134
cep044 V 2963.554610  22.663   0.144
cep044 V 2966.523340  22.554   0.143
cep044 V 2968.541650  22.946   0.198
cep044 V 2971.552980  22.783   0.151
cep044 V 2972.535090  21.659   0.066
cep044 V 2973.555780  22.308   0.126
cep044 V 2987.578590  22.081   0.090
cep044 V 2991.533770  22.598   0.217
cep044 V 2996.539400  22.116   0.114
cep044 V 3004.591210  22.889   0.377
cep044 I 2859.779310  21.705   0.120
cep044 I 2862.804800  22.010   0.265
cep044 I 2870.785960  21.611   0.111
cep044 I 2877.731430  21.950   0.156
cep044 I 2884.738960  21.627   0.082
cep044 I 2902.683810  21.549   0.115
cep044 I 2910.685130  22.104   0.253
cep044 I 2915.641070  22.190   0.234
cep044 I 2930.657260  22.283   0.272
cep044 I 2934.636920  21.334   0.090
cep044 I 2942.588210  21.923   0.169
cep044 I 2950.555060  22.041   0.324
cep044 I 2954.596490  22.322   0.368
cep044 I 2959.588110  21.891   0.153
cep044 I 2963.566640  21.962   0.249
cep044 I 2966.531900  21.929   0.172
cep044 I 2968.553700  22.345   0.364
cep044 I 2971.565040  21.923   0.169
cep044 I 2972.547100  21.836   0.201
cep044 I 2973.567800  21.865   0.199
cep044 I 2987.590620  21.767   0.161
cep044 I 2991.545800  21.830   0.260
cep044 I 2996.552810  21.525   0.170
cep045 V 2859.767260  22.306   0.166
cep045 V 2870.773910  22.008   0.080
cep045 V 2877.719380  21.982   0.078
cep045 V 2884.726910  21.988   0.060
cep045 V 2902.671760  22.178   0.076
cep045 V 2906.700510  22.034   0.073
cep045 V 2910.673090  21.989   0.097
cep045 V 2915.629040  21.826   0.114
cep045 V 2930.643450  21.845   0.074
cep045 V 2934.624860  22.361   0.097
cep045 V 2942.576190  21.964   0.085
cep045 V 2950.543020  21.450   0.152
cep045 V 2959.548090  21.888   0.080
cep045 V 2963.554610  22.143   0.115
cep045 V 2966.523340  22.519   0.177
cep045 V 2968.541650  21.745   0.086
cep045 V 2971.552980  22.144   0.112
cep045 V 2972.535090  22.598   0.201
cep045 V 2973.555780  21.655   0.092
cep045 V 2987.578590  22.035   0.110
cep045 V 2991.533770  21.817   0.134
cep045 V 2996.539400  21.869   0.116
cep045 V 3004.579210  22.394   0.303
cep045 V 3004.591210  22.168   0.248
cep045 I 2859.779310  21.809   0.149
cep045 I 2862.804800  21.591   0.204
cep045 I 2870.785960  21.637   0.127
cep045 I 2877.731430  21.295   0.098
cep045 I 2884.738960  21.475   0.082
cep045 I 2902.683810  21.680   0.151
cep045 I 2906.712570  21.371   0.083
cep045 I 2910.685130  21.515   0.165
cep045 I 2915.641070  21.437   0.135
cep045 I 2930.657260  20.925   0.089
cep045 I 2934.636920  21.615   0.132
cep045 I 2942.588210  21.394   0.118
cep045 I 2950.555060  21.158   0.173
cep045 I 2954.596490  21.349   0.171
cep045 I 2959.588110  21.632   0.143
cep045 I 2963.566640  21.507   0.187
cep045 I 2966.531900  21.443   0.126
cep045 I 2968.553700  21.351   0.166
cep045 I 2971.565040  21.385   0.118
cep045 I 2973.567800  21.271   0.135
cep045 I 2987.590620  21.531   0.147
cep045 I 2991.545800  21.083   0.146
cep045 I 2996.552810  21.570   0.199
cep046 V 2859.767260  22.227   0.155
cep046 V 2870.773910  22.142   0.091
cep046 V 2877.719380  21.945   0.075
cep046 V 2884.726910  22.089   0.064
cep046 V 2902.671760  22.196   0.077
cep046 V 2906.700510  21.885   0.064
cep046 V 2910.673090  22.148   0.110
cep046 V 2915.629040  21.914   0.124
cep046 V 2930.643450  22.056   0.088
cep046 V 2934.624860  21.764   0.058
cep046 V 2942.576190  22.237   0.108
cep046 V 2954.584470  21.945   0.208
cep046 V 2959.548090  22.514   0.141
cep046 V 2963.554610  21.853   0.088
cep046 V 2966.523340  21.809   0.093
cep046 V 2968.541650  21.964   0.104
cep046 V 2971.552980  21.951   0.094
cep046 V 2972.535090  22.054   0.122
cep046 V 2973.555780  22.297   0.163
cep046 V 2987.578590  22.265   0.132
cep046 V 2991.533770  21.709   0.121
cep046 V 2996.539400  22.204   0.155
cep046 V 3004.579210  22.115   0.233
cep046 I 2859.779310  21.598   0.123
cep046 I 2862.804800  21.775   0.242
cep046 I 2870.785960  21.580   0.121
cep046 I 2877.731430  21.585   0.128
cep046 I 2884.738960  21.478   0.083
cep046 I 2902.683810  21.549   0.135
cep046 I 2906.712570  21.325   0.080
cep046 I 2910.685130  21.547   0.170
cep046 I 2915.641070  21.418   0.133
cep046 I 2930.657260  21.434   0.142
cep046 I 2934.636920  21.453   0.114
cep046 I 2942.588210  21.668   0.153
cep046 I 2954.596490  21.524   0.202
cep046 I 2963.566640  21.537   0.192
cep046 I 2966.531900  21.447   0.127
cep046 I 2968.553700  21.679   0.225
cep046 I 2971.565040  21.519   0.134
cep046 I 2972.547100  21.463   0.165
cep046 I 2973.567800  21.736   0.207
cep046 I 2991.545800  21.200   0.163
cep046 I 2996.552810  21.861   0.261
cep047 V 2859.767260  22.070   0.137
cep047 V 2870.773910  22.013   0.084
cep047 V 2877.719380  21.744   0.066
cep047 V 2884.726910  22.074   0.065
cep047 V 2902.671760  21.786   0.055
cep047 V 2906.700510  22.030   0.073
cep047 V 2910.673090  22.051   0.104
cep047 V 2915.629040  22.112   0.149
cep047 V 2930.643450  21.861   0.078
cep047 V 2934.624860  21.996   0.072
cep047 V 2942.576190  21.886   0.083
cep047 V 2950.543020  21.882   0.244
cep047 V 2959.548090  21.935   0.087
cep047 V 2963.554610  22.205   0.122
cep047 V 2968.541650  22.211   0.132
cep047 V 2971.552980  22.116   0.111
cep047 V 2973.555780  21.964   0.124
cep047 V 2987.578590  22.021   0.111
cep047 V 2991.533770  22.005   0.160
cep047 V 2996.539400  21.997   0.131
cep047 V 3004.579210  22.100   0.238
cep047 I 2859.779310  21.676   0.133
cep047 I 2862.804800  21.591   0.206
cep047 I 2870.785960  21.572   0.124
cep047 I 2877.731430  21.064   0.081
cep047 I 2884.738960  21.354   0.075
cep047 I 2902.683810  21.139   0.097
cep047 I 2906.712570  21.364   0.082
cep047 I 2910.685130  21.702   0.196
cep047 I 2915.641070  21.739   0.179
cep047 I 2930.657260  21.202   0.118
cep047 I 2934.636920  21.446   0.116
cep047 I 2942.588210  21.303   0.113
cep047 I 2950.555060  21.261   0.190
cep047 I 2954.596490  21.208   0.152
cep047 I 2963.566640  21.437   0.176
cep047 I 2966.531900  21.370   0.121
cep047 I 2968.553700  21.183   0.143
cep047 I 2971.565040  21.786   0.174
cep047 I 2972.547100  21.285   0.142
cep047 I 2973.567800  21.464   0.165
cep047 I 2987.590620  21.402   0.133
cep047 I 2991.545800  21.948   0.319
cep047 I 2996.552810  21.536   0.193
cep048 V 2859.767260  22.785   0.267
cep048 V 2870.773910  22.762   0.166
cep048 V 2877.719380  23.103   0.221
cep048 V 2884.726910  22.846   0.129
cep048 V 2902.671760  22.883   0.143
cep048 V 2906.700510  22.663   0.129
cep048 V 2910.673090  23.252   0.309
cep048 V 2930.643450  23.474   0.327
cep048 V 2934.624860  22.452   0.108
cep048 V 2942.576190  22.611   0.159
cep048 V 2950.543020  22.376   0.396
cep048 V 2959.548090  22.759   0.184
cep048 V 2963.554610  23.885   0.558
cep048 V 2966.523340  23.398   0.401
cep048 V 2968.541650  24.057   0.709
cep048 V 2971.552980  23.307   0.320
cep048 V 2972.535090  22.838   0.250
cep048 V 2973.555780  23.140   0.360
cep048 V 2991.533770  23.068   0.418
cep048 V 2996.539400  22.904   0.296
cep048 V 3004.579210  23.304   0.722
cep048 V 3004.591210  22.763   0.456
cep048 I 2859.779310  22.072   0.191
cep048 I 2862.804800  22.608   0.520
cep048 I 2870.785960  22.056   0.194
cep048 I 2884.738960  22.260   0.171
cep048 I 2902.683810  23.074   0.568
cep048 I 2915.641070  22.621   0.399
cep048 I 2930.657260  23.274   0.791
cep048 I 2934.636920  22.508   0.307
cep048 I 2942.588210  22.015   0.216
cep048 I 2950.555060  22.565   0.629
cep048 I 2963.566640  22.581   0.500
cep048 I 2966.531900  22.473   0.333
cep048 I 2968.553700  22.799   0.632
cep048 I 2971.565040  22.974   0.514
cep048 I 2987.590620  22.703   0.437
cep048 I 2991.545800  22.271   0.429
cep048 I 2996.552810  22.464   0.453
cep049 V 2859.767260  22.638   0.221
cep049 V 2870.773910  22.642   0.140
cep049 V 2877.719380  22.626   0.139
cep049 V 2884.726910  22.687   0.111
cep049 V 2902.671760  22.972   0.153
cep049 V 2906.700510  22.619   0.123
cep049 V 2910.673090  22.708   0.188
cep049 V 2915.629040  22.703   0.248
cep049 V 2930.643450  22.674   0.158
cep049 V 2934.624860  22.836   0.148
cep049 V 2942.576190  22.569   0.142
cep049 V 2954.584470  22.300   0.289
cep049 V 2959.548090  22.454   0.137
cep049 V 2963.554610  22.856   0.225
cep049 V 2966.523340  22.902   0.250
cep049 V 2968.541650  22.516   0.175
cep049 V 2971.552980  22.849   0.218
cep049 V 2972.535090  22.477   0.179
cep049 V 2973.555780  22.867   0.275
cep049 V 2987.578590  22.927   0.254
cep049 V 2991.533770  22.218   0.197
cep049 V 3004.579210  22.652   0.385
cep049 V 3004.591210  22.547   0.351
cep049 I 2859.779310  21.435   0.100
cep049 I 2862.804800  21.382   0.162
cep049 I 2870.785960  21.346   0.096
cep049 I 2877.731430  21.234   0.089
cep049 I 2884.738960  21.387   0.072
cep049 I 2902.683810  21.672   0.138
cep049 I 2906.712570  21.333   0.075
cep049 I 2910.685130  21.627   0.177
cep049 I 2915.641070  21.385   0.122
cep049 I 2930.657260  21.316   0.123
cep049 I 2934.636920  21.484   0.111
cep049 I 2942.588210  21.351   0.106
cep049 I 2950.555060  21.318   0.187
cep049 I 2954.596490  21.378   0.171
cep049 I 2963.566640  21.554   0.191
cep049 I 2966.531900  21.118   0.089
cep049 I 2968.553700  21.075   0.125
cep049 I 2971.565040  21.335   0.110
cep049 I 2972.547100  21.434   0.156
cep049 I 2973.567800  21.250   0.126
cep049 I 2987.590620  21.473   0.136
cep049 I 2991.545800  21.295   0.174
cep049 I 2996.552810  21.562   0.192
cep050 V 2859.767260  23.972   0.672
cep050 V 2870.773910  22.651   0.127
cep050 V 2877.719380  23.003   0.166
cep050 V 2884.726910  22.811   0.102
cep050 V 2902.671760  23.055   0.142
cep050 V 2906.700510  23.412   0.207
cep050 V 2910.673090  22.843   0.169
cep050 V 2930.643450  23.130   0.195
cep050 V 2934.624860  22.621   0.104
cep050 V 2942.576190  22.501   0.116
cep050 V 2954.584470  23.280   0.619
cep050 V 2959.548090  22.849   0.162
cep050 V 2963.554610  23.096   0.224
cep050 V 2966.523340  22.848   0.202
cep050 V 2968.541650  23.182   0.258
cep050 V 2971.552980  22.912   0.191
cep050 V 2972.535090  23.112   0.273
cep050 V 2973.555780  23.119   0.302
cep050 V 2987.578590  22.519   0.142
cep050 V 2991.533770  22.769   0.266
cep050 V 2996.539400  23.242   0.339
cep050 V 3004.579210  22.446   0.275
cep050 I 2859.779310  22.381   0.263
cep050 I 2862.804800  21.913   0.276
cep050 I 2870.785960  22.211   0.241
cep050 I 2877.731430  22.438   0.293
cep050 I 2884.738960  22.162   0.167
cep050 I 2902.683810  22.302   0.282
cep050 I 2906.712570  21.955   0.148
cep050 I 2910.685130  21.488   0.160
cep050 I 2915.641070  22.414   0.341
cep050 I 2930.657260  22.565   0.418
cep050 I 2934.636920  22.005   0.200
cep050 I 2942.588210  22.037   0.224
cep050 I 2959.588110  22.612   0.377
cep050 I 2963.566640  22.630   0.514
cep050 I 2966.531900  22.556   0.362
cep050 I 2968.553700  22.473   0.456
cep050 I 2972.547100  22.325   0.370
cep050 I 2973.567800  21.854   0.234
cep050 I 2987.590620  22.205   0.273
cep050 I 2991.545800  21.397   0.189
cep051 V 2859.767260  22.652   0.191
cep051 V 2870.773910  22.347   0.092
cep051 V 2877.719380  22.767   0.130
cep051 V 2884.726910  22.636   0.085
cep051 V 2902.671760  22.759   0.105
cep051 V 2906.700510  22.309   0.076
cep051 V 2910.673090  22.371   0.110
cep051 V 2915.629040  22.786   0.223
cep051 V 2930.643450  22.659   0.121
cep051 V 2934.624860  22.408   0.083
cep051 V 2942.576190  22.625   0.127
cep051 V 2954.584470  22.162   0.209
cep051 V 2959.548090  22.372   0.103
cep051 V 2963.554610  22.694   0.151
cep051 V 2966.523340  22.196   0.109
cep051 V 2968.541650  22.473   0.135
cep051 V 2971.552980  22.111   0.088
cep051 V 2972.535090  22.801   0.195
cep051 V 2973.555780  22.543   0.165
cep051 V 2987.578590  22.577   0.146
cep051 V 2991.533770  22.468   0.197
cep051 V 2996.539400  22.152   0.121
cep051 V 3004.591210  22.580   0.301
cep051 I 2859.779310  21.290   0.088
cep051 I 2862.804800  21.125   0.124
cep051 I 2870.785960  21.379   0.099
cep051 I 2877.731430  21.249   0.090
cep051 I 2884.738960  21.378   0.073
cep051 I 2902.683810  21.246   0.096
cep051 I 2906.712570  21.118   0.063
cep051 I 2910.685130  21.111   0.107
cep051 I 2915.641070  21.473   0.131
cep051 I 2930.657260  21.383   0.127
cep051 I 2934.636920  21.306   0.095
cep051 I 2942.588210  21.266   0.100
cep051 I 2950.555060  21.267   0.169
cep051 I 2954.596490  21.113   0.128
cep051 I 2959.588110  21.308   0.100
cep051 I 2963.566640  21.732   0.209
cep051 I 2966.531900  21.277   0.102
cep051 I 2968.553700  21.505   0.176
cep051 I 2971.565040  21.485   0.122
cep051 I 2972.547100  21.420   0.146
cep051 I 2973.567800  21.358   0.133
cep051 I 2987.590620  21.118   0.095
cep051 I 2991.545800  21.203   0.149
cep051 I 2996.552810  21.087   0.117
cep052 V 2859.767260  21.982   0.110
cep052 V 2870.773910  22.294   0.096
cep052 V 2877.719380  22.062   0.078
cep052 V 2884.726910  21.873   0.051
cep052 V 2902.671760  22.281   0.077
cep052 V 2906.700510  21.541   0.045
cep052 V 2910.673090  22.127   0.099
cep052 V 2930.643450  22.361   0.106
cep052 V 2934.624860  21.781   0.054
cep052 V 2942.576190  22.359   0.109
cep052 V 2954.584470  21.886   0.173
cep052 V 2959.548090  21.894   0.073
cep052 V 2963.554610  22.724   0.176
cep052 V 2966.523340  22.059   0.106
cep052 V 2968.541650  22.126   0.112
cep052 V 2971.552980  22.185   0.103
cep052 V 2972.535090  22.025   0.106
cep052 V 2973.555780  22.119   0.122
cep052 V 2987.578590  22.309   0.129
cep052 V 2991.533770  22.331   0.187
cep052 V 2996.539400  22.310   0.153
cep052 V 3004.579210  21.752   0.151
cep052 V 3004.591210  22.014   0.194
cep052 I 2859.779310  21.578   0.120
cep052 I 2862.804800  22.023   0.293
cep052 I 2870.785960  21.936   0.171
cep052 I 2877.731430  21.888   0.166
cep052 I 2884.738960  21.679   0.100
cep052 I 2902.683810  21.810   0.165
cep052 I 2906.712570  21.373   0.082
cep052 I 2910.685130  22.099   0.275
cep052 I 2915.641070  21.774   0.177
cep052 I 2930.657260  21.629   0.167
cep052 I 2942.588210  21.658   0.150
cep052 I 2950.555060  22.144   0.392
cep052 I 2954.596490  21.309   0.160
cep052 I 2959.588110  21.471   0.121
cep052 I 2963.566640  22.031   0.289
cep052 I 2966.531900  21.941   0.195
cep052 I 2968.553700  21.870   0.259
cep052 I 2971.565040  21.875   0.182
cep052 I 2972.547100  21.795   0.216
cep052 I 2973.567800  21.822   0.213
cep052 I 2987.590620  21.724   0.172
cep052 I 2996.552810  21.911   0.261
cep053 V 2859.767260  21.525   0.066
cep053 V 2870.773910  21.618   0.048
cep053 V 2877.719380  21.382   0.040
cep053 V 2884.726910  21.138   0.025
cep053 V 2902.671760  21.378   0.032
cep053 V 2906.700510  21.722   0.047
cep053 V 2910.673090  21.749   0.067
cep053 V 2915.629040  21.460   0.067
cep053 V 2930.643450  21.708   0.055
cep053 V 2934.624860  21.343   0.034
cep053 V 2942.576190  21.565   0.049
cep053 V 2954.584470  21.430   0.106
cep053 V 2959.548090  21.485   0.047
cep053 V 2963.554610  21.933   0.081
cep053 V 2966.523340  21.568   0.062
cep053 V 2968.541650  21.740   0.073
cep053 V 2971.552980  21.560   0.056
cep053 V 2972.535090  21.693   0.073
cep053 V 2973.555780  21.669   0.075
cep053 V 2987.578590  21.589   0.063
cep053 V 2991.533770  21.611   0.092
cep053 V 2996.539400  21.450   0.066
cep053 V 3004.591210  21.642   0.126
cep053 I 2859.779310  20.885   0.059
cep053 I 2862.804800  20.848   0.094
cep053 I 2870.785960  20.931   0.062
cep053 I 2877.731430  20.933   0.065
cep053 I 2884.738960  20.807   0.042
cep053 I 2902.683810  20.730   0.057
cep053 I 2906.712570  20.929   0.052
cep053 I 2910.685130  21.091   0.104
cep053 I 2915.641070  21.046   0.085
cep053 I 2930.657260  21.046   0.093
cep053 I 2934.636920  20.807   0.059
cep053 I 2942.588210  20.860   0.066
cep053 I 2950.555060  21.222   0.157
cep053 I 2954.596490  20.784   0.095
cep053 I 2959.588110  20.775   0.060
cep053 I 2963.566640  21.007   0.109
cep053 I 2966.531900  21.000   0.077
cep053 I 2968.553700  21.140   0.125
cep053 I 2971.565040  21.058   0.082
cep053 I 2972.547100  20.771   0.080
cep053 I 2973.567800  20.964   0.091
cep053 I 2987.590620  20.921   0.079
cep054 V 2870.773910  21.503   0.060
cep054 V 2877.719380  21.545   0.063
cep054 V 2884.726910  21.371   0.042
cep054 V 2902.671760  21.518   0.049
cep054 V 2906.700510  21.670   0.061
cep054 V 2910.673090  21.290   0.060
cep054 V 2915.629040  21.562   0.105
cep054 V 2934.624860  21.444   0.051
cep054 V 2942.576190  21.707   0.077
cep054 V 2954.584470  21.472   0.147
cep054 V 2959.548090  21.659   0.073
cep054 V 2963.554610  21.612   0.080
cep054 V 2966.523340  21.634   0.090
cep054 V 2968.541650  21.658   0.089
cep054 V 2971.552980  21.710   0.084
cep054 V 2972.535090  21.502   0.082
cep054 V 2973.555780  21.655   0.101
cep054 V 2987.578590  21.588   0.085
cep054 V 2991.533770  21.541   0.115
cep054 V 2996.539400  21.502   0.094
cep054 V 3004.591210  21.488   0.150
cep054 I 2862.804800  20.493   0.075
cep054 I 2870.785960  20.643   0.054
cep054 I 2877.731430  20.610   0.055
cep054 I 2884.738960  20.551   0.037
cep054 I 2902.683810  20.621   0.060
cep054 I 2906.712570  20.572   0.041
cep054 I 2910.685130  20.575   0.072
cep054 I 2915.641070  20.639   0.067
cep054 I 2930.657260  20.655   0.073
cep054 I 2934.636920  20.601   0.055
cep054 I 2942.588210  20.717   0.066
cep054 I 2950.555060  20.615   0.109
cep054 I 2954.596490  20.628   0.091
cep054 I 2963.566640  20.450   0.073
cep054 I 2966.531900  20.664   0.065
cep054 I 2968.553700  20.587   0.085
cep054 I 2971.565040  20.696   0.065
cep054 I 2972.547100  20.693   0.085
cep054 I 2973.567800  20.553   0.073
cep054 I 2987.590620  20.681   0.070
cep054 I 2991.545800  20.773   0.112
cep054 I 2996.552810  20.747   0.109
cep055 V 2859.767260  21.720   0.080
cep055 V 2870.773910  22.216   0.081
cep055 V 2877.719380  22.206   0.079
cep055 V 2884.726910  21.987   0.050
cep055 V 2902.671760  21.792   0.045
cep055 V 2906.700510  22.189   0.069
cep055 V 2910.673090  21.833   0.070
cep055 V 2915.629040  21.873   0.097
cep055 V 2930.643450  22.383   0.097
cep055 V 2934.624860  21.983   0.059
cep055 V 2942.576190  22.261   0.091
cep055 V 2954.584470  21.912   0.165
cep055 V 2959.548090  22.101   0.081
cep055 V 2963.554610  22.451   0.126
cep055 V 2966.523340  22.063   0.096
cep055 V 2968.541650  22.184   0.105
cep055 V 2971.552980  22.105   0.089
cep055 V 2972.535090  21.748   0.076
cep055 V 2973.555780  22.061   0.108
cep055 V 2987.578590  22.413   0.128
cep055 V 2991.533770  21.833   0.112
cep055 V 2996.539400  21.780   0.087
cep055 V 3004.579210  22.099   0.191
cep055 I 2859.779310  21.563   0.108
cep055 I 2862.804800  21.838   0.231
cep055 I 2870.785960  21.729   0.127
cep055 I 2877.731430  21.496   0.108
cep055 I 2884.738960  21.716   0.092
cep055 I 2902.683810  21.848   0.158
cep055 I 2906.712570  21.560   0.090
cep055 I 2910.685130  21.447   0.143
cep055 I 2915.641070  21.610   0.142
cep055 I 2930.657260  21.685   0.165
cep055 I 2934.636920  21.274   0.088
cep055 I 2942.588210  21.432   0.110
cep055 I 2950.555060  21.434   0.190
cep055 I 2954.596490  21.642   0.207
cep055 I 2959.588110  22.346   0.252
cep055 I 2963.566640  21.549   0.177
cep055 I 2966.531900  21.287   0.099
cep055 I 2968.553700  22.083   0.295
cep055 I 2971.565040  21.617   0.135
cep055 I 2972.547100  21.251   0.124
cep055 I 2973.567800  21.483   0.145
cep055 I 2987.590620  21.967   0.203
cep055 I 2991.545800  21.430   0.185
cep055 I 2996.552810  21.397   0.156
cep056 V 2859.767260  22.341   0.133
cep056 V 2870.773910  23.256   0.192
cep056 V 2877.719380  23.733   0.289
cep056 V 2884.726910  23.244   0.134
cep056 V 2902.671760  22.787   0.101
cep056 V 2906.700510  22.885   0.119
cep056 V 2910.673090  23.242   0.228
cep056 V 2930.643450  22.425   0.093
cep056 V 2934.624860  23.666   0.239
cep056 V 2942.576190  22.965   0.163
cep056 V 2950.543020  22.919   0.483
cep056 V 2954.584470  22.729   0.331
cep056 V 2959.548090  22.801   0.145
cep056 V 2963.554610  22.644   0.140
cep056 V 2966.523340  23.149   0.245
cep056 V 2968.541650  22.553   0.137
cep056 V 2971.552980  23.401   0.263
cep056 V 2972.535090  24.008   0.553
cep056 V 2973.555780  22.928   0.223
cep056 V 2987.578590  22.931   0.191
cep056 V 2991.533770  22.663   0.229
cep056 V 2996.539400  22.386   0.144
cep056 I 2859.779310  21.978   0.155
cep056 I 2870.785960  22.273   0.203
cep056 I 2877.731430  22.678   0.307
cep056 I 2884.738960  22.789   0.238
cep056 I 2902.683810  22.181   0.208
cep056 I 2906.712570  22.578   0.223
cep056 I 2910.685130  23.570   0.973
cep056 I 2915.641070  23.326   0.672
cep056 I 2930.657260  21.975   0.206
cep056 I 2934.636920  22.465   0.253
cep056 I 2942.588210  21.945   0.174
cep056 I 2950.555060  23.157   0.912
cep056 I 2963.566640  22.280   0.333
cep056 I 2966.531900  22.632   0.329
cep056 I 2968.553700  22.102   0.292
cep056 I 2971.565040  23.150   0.523
cep056 I 2972.547100  22.642   0.424
cep056 I 2987.590620  22.113   0.222
cep056 I 2991.545800  22.536   0.494
cep056 I 2996.552810  22.485   0.411
cep057 V 2859.767260  22.956   0.262
cep057 V 2870.773910  22.789   0.145
cep057 V 2877.719380  22.696   0.129
cep057 V 2884.726910  22.598   0.088
cep057 V 2902.671760  23.620   0.244
cep057 V 2906.700510  23.039   0.155
cep057 V 2910.673090  22.810   0.173
cep057 V 2915.629040  22.555   0.190
cep057 V 2930.643450  23.486   0.271
cep057 V 2934.624860  23.255   0.188
cep057 V 2942.576190  23.522   0.302
cep057 V 2954.584470  21.822   0.160
cep057 V 2959.548090  22.257   0.097
cep057 V 2963.554610  23.117   0.235
cep057 V 2966.523340  22.201   0.117
cep057 V 2968.541650  22.404   0.136
cep057 V 2971.552980  22.895   0.187
cep057 V 2972.535090  23.412   0.360
cep057 V 2973.555780  22.215   0.130
cep057 V 2987.578590  22.150   0.106
cep057 V 2991.533770  23.034   0.346
cep057 V 2996.539400  23.358   0.382
cep057 V 3004.579210  22.964   0.451
cep057 I 2859.779310  22.704   0.323
cep057 I 2862.804800  22.106   0.310
cep057 I 2870.785960  21.884   0.158
cep057 I 2877.731430  22.139   0.204
cep057 I 2884.738960  22.020   0.131
cep057 I 2910.685130  22.272   0.314
cep057 I 2915.641070  22.359   0.295
cep057 I 2930.657260  22.246   0.284
cep057 I 2934.636920  22.369   0.253
cep057 I 2959.588110  21.659   0.140
cep057 I 2963.566640  22.124   0.306
cep057 I 2966.531900  22.014   0.202
cep057 I 2968.553700  21.269   0.145
cep057 I 2971.565040  22.509   0.315
cep057 I 2972.547100  22.410   0.369
cep057 I 2973.567800  21.481   0.151
cep057 I 2987.590620  21.381   0.122
cep057 I 2996.552810  21.909   0.254
cep058 V 2859.767260  21.581   0.079
cep058 V 2870.773910  21.394   0.045
cep058 V 2877.719380  21.497   0.049
cep058 V 2884.726910  21.530   0.039
cep058 V 2902.671760  21.181   0.031
cep058 V 2906.700510  21.472   0.043
cep058 V 2910.673090  21.453   0.056
cep058 V 2915.629040  21.479   0.075
cep058 V 2934.624860  21.487   0.044
cep058 V 2942.576190  21.364   0.047
cep058 V 2950.543020  21.380   0.139
cep058 V 2954.584470  21.358   0.107
cep058 V 2963.554610  21.489   0.059
cep058 V 2966.523340  21.440   0.063
cep058 V 2968.541650  21.386   0.059
cep058 V 2971.552980  21.458   0.056
cep058 V 2972.535090  21.397   0.062
cep058 V 2973.555780  21.493   0.072
cep058 V 2987.578590  21.475   0.062
cep058 V 2991.533770  21.408   0.082
cep058 V 2996.539400  21.369   0.067
cep058 V 3004.579210  21.853   0.169
cep058 V 3004.591210  21.341   0.107
cep058 I 2859.779310  21.202   0.081
cep058 I 2862.804800  21.028   0.114
cep058 I 2870.785960  21.017   0.071
cep058 I 2877.731430  21.072   0.077
cep058 I 2884.738960  21.174   0.060
cep058 I 2902.683810  20.980   0.075
cep058 I 2906.712570  21.121   0.063
cep058 I 2910.685130  21.037   0.102
cep058 I 2915.641070  21.267   0.108
cep058 I 2930.657260  21.021   0.093
cep058 I 2934.636920  21.144   0.081
cep058 I 2942.588210  20.997   0.080
cep058 I 2950.555060  21.269   0.169
cep058 I 2954.596490  21.192   0.141
cep058 I 2963.566640  20.821   0.094
cep058 I 2966.531900  21.116   0.089
cep058 I 2968.553700  21.100   0.125
cep058 I 2971.565040  21.232   0.098
cep058 I 2972.547100  21.072   0.109
cep058 I 2973.567800  21.200   0.116
cep058 I 2987.590620  21.242   0.108
cep058 I 2991.545800  20.887   0.115
cep058 I 2996.552810  21.231   0.138
cep059 V 2859.767260  23.090   0.260
cep059 V 2870.773910  22.974   0.146
cep059 V 2877.719380  22.897   0.133
cep059 V 2884.726910  23.064   0.111
cep059 V 2902.671760  22.618   0.085
cep059 V 2906.700510  22.785   0.106
cep059 V 2910.673090  23.424   0.265
cep059 V 2915.629040  22.742   0.200
cep059 V 2930.643450  23.151   0.173
cep059 V 2934.624860  22.464   0.081
cep059 V 2942.576190  23.021   0.166
cep059 V 2950.543020  22.660   0.378
cep059 V 2954.584470  22.871   0.371
cep059 V 2959.548090  23.206   0.206
cep059 V 2963.554610  22.566   0.126
cep059 V 2966.523340  22.316   0.113
cep059 V 2968.541650  22.960   0.193
cep059 V 2971.552980  22.641   0.130
cep059 V 2973.555780  22.775   0.191
cep059 V 2987.578590  22.787   0.164
cep059 V 2991.533770  22.687   0.229
cep059 V 2996.539400  23.012   0.249
cep059 V 3004.579210  22.694   0.310
cep059 I 2859.779310  22.293   0.199
cep059 I 2862.804800  22.423   0.379
cep059 I 2870.785960  21.894   0.140
cep059 I 2877.731430  22.321   0.218
cep059 I 2884.738960  22.004   0.114
cep059 I 2902.683810  22.233   0.213
cep059 I 2906.712570  22.710   0.244
cep059 I 2910.685130  22.527   0.364
cep059 I 2915.641070  21.912   0.181
cep059 I 2930.657260  22.456   0.314
cep059 I 2934.636920  22.047   0.167
cep059 I 2942.588210  23.393   0.638
cep059 I 2950.555060  22.245   0.384
cep059 I 2954.596490  22.601   0.471
cep059 I 2959.588110  21.486   0.105
cep059 I 2963.566640  22.895   0.574
cep059 I 2966.531900  22.287   0.234
cep059 I 2968.553700  21.926   0.242
cep059 I 2971.565040  21.832   0.153
cep059 I 2972.547100  23.133   0.652
cep059 I 2973.567800  22.039   0.229
cep059 I 2987.590620  22.015   0.199
cep059 I 2991.545800  22.138   0.337
cep059 I 2996.552810  21.678   0.192
cep060 V 2859.767260  23.286   0.323
cep060 V 2870.773910  23.277   0.208
cep060 V 2877.719380  23.171   0.187
cep060 V 2884.726910  23.617   0.209
cep060 V 2902.671760  22.716   0.101
cep060 V 2906.700510  22.428   0.086
cep060 V 2910.673090  22.998   0.200
cep060 V 2915.629040  22.379   0.152
cep060 V 2930.643450  22.232   0.086
cep060 V 2934.624860  23.160   0.162
cep060 V 2942.576190  22.786   0.143
cep060 V 2950.543020  21.996   0.209
cep060 V 2954.584470  22.644   0.322
cep060 V 2959.548090  22.514   0.118
cep060 V 2963.554610  22.911   0.194
cep060 V 2966.523340  23.321   0.302
cep060 V 2968.541650  23.106   0.245
cep060 V 2971.552980  23.001   0.200
cep060 V 2972.535090  22.470   0.145
cep060 V 2973.555780  23.401   0.359
cep060 V 2987.578590  22.756   0.176
cep060 V 2991.533770  22.431   0.194
cep060 V 2996.539400  23.024   0.272
cep060 V 3004.579210  22.368   0.242
cep060 V 3004.591210  22.208   0.212
cep060 I 2859.779310  21.899   0.149
cep060 I 2862.804800  21.616   0.190
cep060 I 2870.785960  22.234   0.205
cep060 I 2877.731430  23.400   0.616
cep060 I 2884.738960  22.711   0.231
cep060 I 2902.683810  21.778   0.150
cep060 I 2906.712570  21.895   0.124
cep060 I 2910.685130  22.034   0.246
cep060 I 2915.641070  21.839   0.176
cep060 I 2930.657260  22.518   0.358
cep060 I 2934.636920  22.249   0.219
cep060 I 2942.588210  22.096   0.203
cep060 I 2950.555060  21.595   0.222
cep060 I 2954.596490  21.817   0.245
cep060 I 2959.588110  22.059   0.195
cep060 I 2963.566640  22.004   0.271
cep060 I 2966.531900  21.843   0.166
cep060 I 2968.553700  21.938   0.260
cep060 I 2971.565040  21.797   0.160
cep060 I 2972.547100  21.620   0.175
cep060 I 2973.567800  21.991   0.232
cep060 I 2987.590620  21.767   0.170
cep060 I 2991.545800  21.777   0.255
cep060 I 2996.552810  21.943   0.259
cep061 V 2859.767260  22.169   0.144
cep061 V 2870.773910  22.112   0.087
cep061 V 2877.719380  22.542   0.127
cep061 V 2884.726910  22.650   0.105
cep061 V 2902.671760  22.201   0.077
cep061 V 2906.700510  22.087   0.077
cep061 V 2910.673090  22.362   0.135
cep061 V 2915.629040  22.178   0.154
cep061 V 2930.643450  22.297   0.110
cep061 V 2934.624860  22.161   0.081
cep061 V 2942.576190  22.400   0.123
cep061 V 2963.554610  23.079   0.269
cep061 V 2966.523340  22.043   0.114
cep061 V 2968.541650  22.043   0.113
cep061 V 2971.552980  22.199   0.119
cep061 V 2972.535090  22.251   0.146
cep061 V 2973.555780  22.513   0.198
cep061 V 2987.578590  22.179   0.127
cep061 V 2991.533770  22.876   0.355
cep061 V 2996.539400  22.370   0.181
cep061 V 3004.579210  22.600   0.366
cep061 V 3004.591210  21.840   0.184
cep061 I 2859.779310  21.552   0.115
cep061 I 2862.804800  21.932   0.275
cep061 I 2870.785960  21.428   0.106
cep061 I 2877.731430  22.041   0.191
cep061 I 2884.738960  21.810   0.108
cep061 I 2902.683810  21.651   0.141
cep061 I 2906.712570  21.578   0.097
cep061 I 2915.641070  21.766   0.178
cep061 I 2930.657260  21.666   0.175
cep061 I 2934.636920  21.717   0.142
cep061 I 2954.596490  21.832   0.266
cep061 I 2959.588110  21.249   0.099
cep061 I 2966.531900  21.666   0.151
cep061 I 2968.553700  21.729   0.232
cep061 I 2971.565040  21.796   0.173
cep061 I 2973.567800  22.034   0.268
cep061 I 2987.590620  21.636   0.162
cep061 I 2991.545800  21.430   0.201
cep062 V 2859.767260  21.998   0.114
cep062 V 2877.719380  22.899   0.167
cep062 V 2884.726910  22.327   0.075
cep062 V 2902.671760  21.929   0.057
cep062 V 2906.700510  22.545   0.108
cep062 V 2910.673090  22.453   0.133
cep062 V 2915.629040  22.754   0.238
cep062 V 2930.643450  22.111   0.086
cep062 V 2934.624860  22.615   0.114
cep062 V 2942.576190  22.457   0.121
cep062 V 2950.543020  21.705   0.185
cep062 V 2959.548090  22.624   0.141
cep062 V 2963.554610  21.990   0.091
cep062 V 2966.523340  22.882   0.226
cep062 V 2968.541650  22.163   0.116
cep062 V 2971.552980  22.723   0.170
cep062 V 2972.535090  22.359   0.145
cep062 V 2973.555780  22.209   0.135
cep062 V 2987.578590  22.830   0.207
cep062 V 2991.533770  21.868   0.124
cep062 V 2996.539400  22.132   0.131
cep062 V 3004.591210  22.804   0.404
cep062 I 2859.779310  21.491   0.108
cep062 I 2862.804800  21.737   0.222
cep062 I 2870.785960  21.895   0.160
cep062 I 2877.731430  21.547   0.119
cep062 I 2884.738960  21.714   0.100
cep062 I 2902.683810  21.230   0.095
cep062 I 2906.712570  22.134   0.159
cep062 I 2910.685130  21.785   0.203
cep062 I 2915.641070  21.676   0.159
cep062 I 2930.657260  21.774   0.187
cep062 I 2934.636920  21.995   0.180
cep062 I 2942.588210  21.862   0.177
cep062 I 2950.555060  21.627   0.239
cep062 I 2954.596490  22.023   0.304
cep062 I 2963.566640  21.670   0.206
cep062 I 2966.531900  21.960   0.194
cep062 I 2968.553700  21.540   0.189
cep062 I 2971.565040  22.313   0.267
cep062 I 2972.547100  21.685   0.193
cep062 I 2973.567800  22.259   0.311
cep062 I 2987.590620  21.928   0.204
cep062 I 2991.545800  21.470   0.195
cep062 I 2996.552810  21.430   0.167
cep063 V 2859.767260  22.263   0.158
cep063 V 2870.773910  22.571   0.131
cep063 V 2877.719380  22.429   0.114
cep063 V 2884.726910  22.941   0.132
cep063 V 2902.671760  22.798   0.129
cep063 V 2906.700510  22.490   0.107
cep063 V 2910.673090  23.181   0.273
cep063 V 2915.629040  23.008   0.329
cep063 V 2930.643450  22.600   0.140
cep063 V 2934.624860  22.620   0.120
cep063 V 2942.576190  22.597   0.147
cep063 V 2954.584470  22.466   0.336
cep063 V 2959.548090  22.413   0.130
cep063 V 2963.554610  22.394   0.142
cep063 V 2966.523340  22.390   0.154
cep063 V 2968.541650  22.378   0.150
cep063 V 2971.552980  22.450   0.147
cep063 V 2972.535090  23.123   0.322
cep063 V 2973.555780  22.569   0.208
cep063 V 2987.578590  23.206   0.310
cep063 V 2991.533770  22.614   0.276
cep063 V 2996.539400  22.898   0.290
cep063 V 3004.579210  22.291   0.276
cep063 V 3004.591210  22.540   0.350
cep063 I 2859.779310  22.308   0.240
cep063 I 2862.804800  22.037   0.313
cep063 I 2870.785960  22.015   0.188
cep063 I 2877.731430  22.520   0.308
cep063 I 2884.738960  22.220   0.165
cep063 I 2902.683810  22.574   0.351
cep063 I 2906.712570  22.067   0.159
cep063 I 2910.685130  22.341   0.354
cep063 I 2915.641070  22.419   0.337
cep063 I 2930.657260  22.006   0.247
cep063 I 2934.636920  22.035   0.200
cep063 I 2942.588210  22.097   0.231
cep063 I 2950.555060  22.196   0.458
cep063 I 2954.596490  22.621   0.564
cep063 I 2959.588110  22.887   0.476
cep063 I 2963.566640  22.130   0.335
cep063 I 2966.531900  22.231   0.266
cep063 I 2971.565040  21.919   0.200
cep063 I 2972.547100  22.562   0.466
cep063 I 2973.567800  22.161   0.316
cep063 I 2987.590620  22.387   0.329
cep063 I 2991.545800  22.254   0.431

